Decay bounds for the numerical quasiseparable preservation in matrix functions

Given matrices $A$ and $B$ such that $B=f(A)$, where $f(z)$ is a holomorphic function, we analyze the relation between the singular values of the off-diagonal submatrices of $A$ and $B$. We provide family of bounds which depend on the interplay between the spectrum of the argument $A$ and the singularities of the function. In particular, these bounds guarantee the numerical preservation of quasiseparable structures under mild hypotheses. We extend the Dunford-Cauchy integral formula to the case in which some poles are contained inside the contour of integration. We use this tool together with the technology of hierarchical matrices ($\mathcal H$-matrices) for the effective computation of matrix functions with quasiseparable arguments.

==> exp2bound.txt <==
1	5.6786	1.9403
2	1.0557	0.20369
3	0.15368	0.0058534
4	0.018112	7.3623e-05
5	0.0017825	5.1634e-07
6	0.00015015	2.3067e-09
7	1.1039e-05	7.1516e-12
8	7.1948e-07	1.6253e-14
9	4.209e-08	2.8314e-17
10	2.2329e-09	4.1205e-20
11	1.0834e-10	2.3805e-21
12	4.8422e-12	1.835e-22
13	2.006e-13	1.3908e-23
14	7.7431e-15	5.5502e-25
15	2.7979e-16	4.7806e-26
16	9.5019e-18	3.5618e-27
17	3.0439e-19	3.0658e-28
18	9.2274e-21	2.0994e-29
19	2.6546e-22	1.1581e-30
20	7.2662e-24	4.5962e-32
21	1.8969e-25	2.1283e-33
22	4.7326e-27	8.6902e-35
23	1.1307e-28	1.5614e-36
24	2.5917e-30	7.1311e-39
25	5.7081e-32	7.5671e-40
26	1.2099e-33	2.3569e-42
27	2.4715e-35	7.2016e-43
28	4.8719e-37	1.6781e-44
29	9.279e-39	3.7882e-47
30	1.7095e-40	7.2648e-51
31	3.0495e-42	3.3366e-54
32	5.273e-44	2.9889e-56
33	8.8461e-46	1.8392e-58
34	1.4411e-47	1.5036e-61
35	2.2816e-49	2.6434e-63
36	3.5136e-51	7.2099e-65
37	5.2666e-53	9.7492e-67
38	7.6896e-55	5.5285e-68
39	1.0943e-56	5.9501e-70
40	1.519e-58	2.7136e-71


==> expbound.txt <==
1	20.822	0.34244	0.17852	0.013728	0.23999	0.27284	0.089988	0.087969	0.054309	0.077258	0.0088531	0.17613	0.058046	0.092272	0.31184	0.15401	0.22214	0.1769	0.15631	0.054239	0.2266	0.082214	0.10077	0.35413	0.066665	0.0089727	0.12121	0.1064	0.12566	0.025901	0.24859	0.062362	0.15783	0.0032473	0.22127	0.081574	0.040413	0.01831	0.28721	0.055329	0.21211	0.11523	0.1892	0.012234	0.46799	0.1362	0.36367	0.37852	0.060501	0.039571	0.21373	0.088446	0.26001	0.070533	0.14283	0.2791	0.0038081	0.19386	0.11042	0.21865	0.067783	0.010034	0.46016	0.061231	0.12068	0.14787	0.084043	0.02048	0.013071	0.0086503	0.32208	0.13603	0.26772	0.15457	0.050273	0.080081	0.040394	0.053581	0.041613	0.00012951	0.44548	0.050277	0.040786	0.092944	0.031771	0.021097	0.14139	0.0051709	0.093962	0.035544	0.3804	0.069025	0.0071418	0.048793	0.075678	0.13865	0.042862	0.60731	0.12095	0.20643	0.17504
2	3.1175	0.0010448	6.4581e-06	3.7692e-05	0.00036	0.001391	4.6831e-06	0.00033893	4.9313e-05	9.2364e-05	3.7005e-07	0.00037745	5.5283e-06	2.2572e-05	6.5359e-05	0.00042073	8.5288e-05	1.2747e-05	0.00012185	1.105e-05	0.00048045	5.7502e-05	5.3368e-05	6.091e-06	2.757e-05	2.6996e-06	0.0002514	0.00024875	0.0003536	5.2114e-05	0.00038391	9.7452e-05	6.6028e-05	3.7332e-07	6.0322e-05	0.00022689	7.7765e-05	0.00010598	4.7403e-06	0.0003752	0.00023611	0.00024123	1.1422e-05	7.4635e-05	0.00031235	0.00048368	0.00021366	0.0016276	1.3807e-05	0.00010178	1.5228e-05	6.6745e-06	9.1093e-05	5.8017e-05	5.9268e-05	0.00055618	8.9795e-06	2.6913e-05	5.8214e-05	2.5424e-05	2.1606e-05	4.4473e-05	6.9734e-05	0.00010266	8.0467e-08	0.00011307	6.7251e-05	0.00012188	2.1187e-06	1.0878e-05	0.00055488	4.9237e-05	0.001134	1.4302e-07	4.0377e-05	0.00030643	2.2646e-06	6.7852e-05	4.3375e-05	1.3986e-08	0.00084002	4.4758e-05	6.7205e-05	1.3156e-05	1.0845e-05	2.8076e-06	0.00038579	3.212e-06	0.00021008	7.1344e-05	0.00011532	9.2471e-05	1.0898e-05	4.8084e-05	0.00012936	0.00025065	3.5496e-05	0.00033977	7.2846e-05	2.4907e-05	1.3938e-05
3	0.36483	2.7943e-07	2.2748e-09	1.3631e-08	4.3904e-07	1.6875e-07	7.0964e-09	4.7145e-08	3.4861e-08	8.3513e-09	1.5097e-11	3.093e-08	5.6966e-10	1.3626e-09	2.6065e-08	9.3333e-08	6.8002e-09	1.2904e-08	1.5642e-09	7.239e-10	1.6622e-07	2.7146e-09	2.2509e-08	3.4001e-10	6.7735e-09	6.7127e-10	6.7316e-09	1.469e-08	2.3555e-07	2.5184e-09	1.1729e-07	2.0581e-09	5.0902e-08	2.0786e-10	5.7405e-08	1.0354e-07	8.3603e-09	2.2842e-08	7.1072e-11	1.3615e-07	6.3973e-08	1.4808e-07	3.4821e-09	2.7482e-08	1.6693e-08	1.6506e-07	4.7524e-08	4.4136e-07	4.0465e-10	2.1767e-08	1.6695e-08	3.6508e-10	1.3484e-07	6.3832e-09	6.7189e-09	7.9227e-07	3.102e-09	1.6011e-09	7.2835e-09	4.7724e-09	6.4792e-09	3.4733e-09	2.7279e-09	2.0345e-09	1.0539e-11	6.4815e-09	2.3994e-09	2.2655e-08	1.073e-10	5.988e-09	8.1048e-09	7.8747e-10	1.2415e-09	5.8843e-11	3.5223e-08	2.6312e-08	7.8881e-11	5.0598e-08	1.1951e-09	3.3568e-13	1.1171e-07	5.1119e-09	3.8192e-08	2.1779e-09	2.5026e-09	2.2057e-11	5.1594e-08	1.9453e-09	1.6741e-09	4.554e-09	7.3542e-09	2.7702e-08	1.7093e-09	9.1458e-10	4.9352e-09	2.3468e-08	2.6831e-08	1.6428e-08	1.6543e-08	2.4875e-09	1.505e-09
4	0.034543	2.7328e-11	2.4857e-14	4.8571e-12	7.7382e-11	4.4924e-11	3.046e-13	1.4059e-11	9.7527e-13	1.5886e-12	2.7365e-15	8.7962e-13	3.8286e-14	1.7645e-12	1.5271e-12	7.2948e-12	5.7836e-13	3.5236e-12	4.3806e-13	1.1492e-14	3.4747e-11	6.8766e-13	1.665e-12	2.1634e-14	1.7465e-13	8.3678e-14	1.4493e-14	1.7936e-12	3.7224e-11	4.9549e-13	1.3106e-11	3.7818e-13	9.0269e-12	1.4028e-14	8.7537e-12	4.9071e-12	2.5866e-12	9.8232e-13	2.1815e-14	5.44e-12	1.013e-11	1.8819e-11	6.6783e-15	9.6709e-14	6.9425e-13	2.8199e-11	1.0064e-11	5.4058e-11	2.4702e-14	2.176e-13	8.0977e-13	1.5161e-15	2.1306e-11	6.5678e-13	4.9858e-13	8.9053e-14	3.0076e-12	2.0964e-13	1.703e-13	3.4036e-13	4.0146e-13	8.8179e-14	1.7886e-13	3.0659e-15	2.254e-16	4.409e-13	3.7074e-13	1.5967e-12	1.1674e-14	1.4439e-12	8.5102e-14	3.6158e-14	2.1282e-14	3.0121e-16	3.0635e-12	2.3247e-12	8.2397e-15	1.1381e-12	4.4849e-14	2.5784e-17	3.437e-11	3.6994e-14	2.8623e-12	3.0645e-13	6.8612e-14	1.9686e-16	3.0721e-11	4.7924e-13	5.1885e-14	1.4691e-13	8.0699e-15	2.9932e-13	1.8154e-13	9.9794e-14	4.7484e-13	8.6481e-13	4.0043e-12	9.8087e-13	3.8129e-13	1.0378e-12	1.3178e-13
5	0.0027297	1.037e-16	9.2492e-19	9.92e-17	1.728e-14	3.7947e-15	1.2131e-17	9.0449e-17	4.3227e-18	4.4542e-17	3.595e-19	6.8399e-18	2.0333e-18	2.2804e-17	5.6465e-17	1.092e-16	7.2087e-18	3.2822e-16	2.9334e-17	8.5444e-21	2.7112e-15	1.9176e-17	1.0076e-17	8.9397e-19	2.4537e-18	3.0161e-18	2.677e-19	7.7337e-16	2.5324e-16	3.4843e-18	4.4466e-19	2.0027e-17	6.7658e-17	2.2505e-18	2.059e-15	1.4165e-15	2.8249e-16	3.4807e-16	4.1821e-19	1.2939e-15	1.0498e-15	2.1041e-15	6.5427e-20	4.5058e-18	3.4267e-17	5.2641e-15	5.092e-17	3.5962e-16	1.7178e-21	5.514e-18	8.1848e-18	1.089e-19	4.5086e-16	1.7681e-16	2.1324e-17	8.0628e-19	3.3398e-16	2.8092e-17	1.2932e-17	1.2139e-17	4.1804e-17	3.7514e-18	6.4949e-18	2.9324e-19	6.0321e-20	6.2835e-17	1.543e-17	4.2672e-17	1.7084e-19	4.5967e-16	8.5057e-19	2.583e-19	3.4907e-18	4.846e-21	1.8296e-18	9.069e-17	1.1464e-19	3.7448e-18	4.1665e-18	7.3308e-22	2.2092e-15	1.0928e-18	1.1685e-16	3.2881e-17	2.2254e-17	3.0818e-22	1.6793e-15	3.6305e-17	6.7758e-18	1.6063e-18	3.0151e-20	1.7223e-18	3.9775e-20	8.7473e-18	1.8588e-17	1.9792e-17	6.6699e-16	6.6284e-17	4.9777e-17	1.8912e-17	1.8783e-17
6	0.0001846	2.5924e-22	2.9353e-23	2.0152e-21	4.8059e-19	2.4385e-20	5.2597e-22	2.6954e-21	9.4784e-23	1.0541e-22	2.6327e-25	6.5531e-26	5.4821e-24	8.3711e-22	4.5858e-22	3.2912e-21	1.1986e-22	3.1307e-20	2.5351e-21	3.1484e-26	1.7374e-20	1.1497e-21	1.9745e-22	5.5976e-24	1.2344e-22	3.2254e-22	2.4065e-24	5.8449e-20	1.3096e-22	7.5873e-24	5.2397e-23	2.9439e-22	1.0293e-21	1.2961e-22	1.2802e-20	2.2196e-20	7.1001e-21	6.0047e-21	3.0599e-24	5.0567e-21	2.173e-21	7.4938e-20	1.0672e-23	3.2269e-22	1.8814e-21	1.8218e-20	3.3527e-22	4.1862e-22	1.22e-25	4.231e-22	1.0419e-21	2.5669e-24	2.2249e-20	1.1105e-20	2.2243e-22	1.2507e-23	1.0881e-20	2.45e-22	4.6697e-23	1.7365e-21	2.8315e-21	1.4172e-22	1.3267e-22	2.8615e-24	4.1594e-24	1.7815e-20	1.5342e-21	9.1623e-22	2.8033e-24	6.0931e-20	8.3948e-24	1.9776e-23	6.8422e-23	1.1191e-25	3.1616e-23	6.4096e-21	2.5888e-24	7.5247e-23	1.5197e-23	1.1585e-26	3.523e-20	1.8259e-23	1.5218e-22	2.0608e-21	1.0226e-21	6.5391e-27	4.4798e-19	9.6222e-22	1.2459e-21	9.1384e-24	4.812e-25	1.2224e-23	8.7649e-24	4.8757e-22	3.6577e-22	7.9291e-22	5.6117e-20	4.3756e-21	1.6791e-21	1.5583e-21	3.5128e-24
7	1.0895e-05	4.2798e-27	3.2428e-26	1.0497e-25	3.2079e-24	2.5668e-25	3.6683e-26	1.8448e-26	1.9464e-26	9.2389e-27	2.7242e-29	1.9815e-30	4.8476e-27	7.4481e-26	2.5074e-28	4.1462e-25	4.1826e-27	1.1194e-24	4.0333e-26	6.355e-30	9.8617e-25	8.771e-26	8.9587e-27	1.1503e-25	2.8494e-25	1.0622e-26	2.0427e-28	1.3163e-24	1.3208e-26	8.1038e-27	1.9595e-27	8.929e-28	9.536e-27	5.1279e-27	4.0052e-26	6.8872e-25	1.4486e-25	1.3311e-25	6.7213e-29	5.6593e-25	1.4322e-25	3.6648e-24	1.5728e-25	6.8798e-27	1.2355e-25	9.0421e-26	5.7576e-27	1.9608e-26	1.389e-28	9.0681e-27	2.1024e-26	3.9305e-26	1.8698e-24	4.8358e-26	2.038e-27	8.1802e-27	2.7717e-26	9.974e-27	2.0895e-28	7.8338e-27	1.5232e-25	1.6988e-26	6.7435e-27	3.4258e-28	4.8068e-26	9.6925e-25	4.4093e-26	4.1372e-26	1.6904e-28	1.5989e-24	4.4509e-27	3.2522e-26	4.0398e-28	1.6909e-29	1.2184e-27	6.8047e-27	1.6158e-27	4.0912e-27	2.9342e-28	3.9748e-31	8.0048e-25	5.3249e-28	8.6103e-27	3.2325e-26	2.5408e-26	1.9529e-29	1.2321e-23	7.8618e-27	5.6447e-26	6.0658e-28	1.1331e-30	2.4253e-28	4.4599e-27	5.9026e-27	2.4153e-26	1.8546e-25	4.1561e-26	1.4769e-26	2.7825e-26	2.924e-25	1.2289e-28
8	5.6993e-07	1.9052e-29	4.1679e-28	2.4357e-27	1.4151e-27	2.9129e-28	1.5459e-28	4.8948e-29	5.3619e-30	1.616e-30	7.6997e-31	1.3493e-32	3.1632e-29	1.4283e-27	3.9444e-31	2.8732e-27	1.3287e-29	2.022e-28	3.8706e-29	2.9708e-32	9.206e-27	2.5425e-28	8.3487e-31	1.5494e-29	1.6319e-27	3.0299e-29	3.2914e-30	2.0599e-28	1.1173e-28	1.9162e-29	1.0039e-31	6.0106e-30	5.4247e-29	3.3226e-30	1.5263e-28	2.277e-26	1.2258e-28	6.2392e-28	1.3609e-31	7.6141e-29	3.5946e-28	4.2672e-28	8.3202e-28	7.4762e-29	1.3524e-27	3.2457e-29	3.1257e-29	4.4689e-28	3.964e-31	8.5902e-30	1.1403e-27	3.0455e-28	1.4279e-27	1.0951e-28	4.5806e-29	2.7009e-30	2.3126e-28	1.2204e-28	2.002e-30	1.2211e-30	2.7831e-28	2.7733e-29	7.4307e-29	1.8038e-30	5.4108e-29	9.3265e-27	1.6224e-29	4.5332e-28	1.7958e-30	9.825e-27	8.467e-31	1.2078e-28	7.9202e-31	2.3928e-31	2.1004e-30	1.3214e-28	3.1564e-30	6.0963e-28	1.5913e-30	3.0901e-33	2.5738e-27	6.5985e-31	2.7351e-31	1.1603e-28	1.163e-29	2.1854e-31	9.1976e-26	1.6839e-29	4.4636e-28	3.2029e-30	2.1974e-32	7.5527e-31	2.7711e-29	1.8198e-28	7.5543e-30	5.4048e-28	1.3393e-27	1.1093e-28	9.7348e-29	1.3725e-27	4.2438e-31
9	2.676e-08	1.3274e-30	7.6227e-30	1.4149e-29	1.2638e-29	6.9662e-30	3.1868e-30	2.5754e-31	4.4402e-32	2.7791e-33	8.8124e-34	2.8948e-34	1.9785e-31	4.1374e-30	1.1163e-31	9.6064e-31	3.8855e-32	8.2008e-31	1.4311e-31	1.5671e-33	1.4812e-29	7.9557e-31	1.7461e-32	1.1041e-31	2.0272e-29	2.5681e-32	3.374e-32	3.7873e-29	2.0976e-30	3.0288e-31	3.8731e-33	5.3718e-33	3.6384e-31	4.2487e-33	4.965e-32	3.1669e-30	3.9276e-32	8.8246e-31	5.7443e-35	2.9712e-31	6.8168e-30	4.8284e-30	2.3693e-30	9.4676e-31	4.9614e-30	5.5047e-33	3.1382e-31	5.8425e-30	3.1722e-33	2.9098e-31	3.445e-29	6.3168e-30	1.2707e-29	2.1017e-31	7.3257e-31	7.9217e-33	1.6213e-30	8.5445e-32	1.9856e-32	4.6934e-33	1.1981e-30	2.3899e-30	2.4683e-32	3.1305e-31	9.8787e-32	5.18e-29	2.8205e-30	9.06e-30	7.7165e-33	8.9016e-29	7.879e-33	7.9889e-30	1.2337e-32	1.8767e-32	4.1494e-32	9.4147e-31	6.2099e-33	2.1758e-30	1.783e-33	4.8534e-35	4.8351e-30	1.5745e-32	3.8786e-33	6.2535e-31	1.692e-32	4.9176e-34	4.1659e-28	5.1584e-32	1.1085e-31	4.4004e-34	1.2824e-35	2.092e-34	3.1362e-31	1.2489e-30	2.4121e-31	3.2613e-30	1.5196e-29	2.6539e-30	4.9428e-32	1.6318e-30	3.9733e-34
10	1.1394e-09	7.7035e-34	2.9611e-31	1.551e-31	5.1788e-32	1.6493e-31	3.8181e-32	2.7228e-33	2.8935e-32	5.6136e-35	9.0292e-36	1.8569e-36	4.9139e-34	1.2948e-31	2.8894e-34	3.6386e-32	3.2213e-33	4.4707e-32	6.1571e-34	1.3359e-37	3.0719e-31	6.2223e-33	2.4098e-35	9.3368e-34	2.8367e-32	4.7041e-33	6.0556e-34	1.4836e-31	2.0538e-33	1.3926e-33	5.2091e-36	3.1997e-35	1.1424e-32	2.0985e-34	2.8543e-34	1.1573e-31	2.1467e-34	2.5753e-33	3.2353e-37	1.9868e-34	6.1722e-32	1.5285e-31	6.1762e-32	9.6461e-33	6.822e-33	2.593e-35	1.0018e-32	7.0223e-33	2.7438e-35	7.1596e-35	1.0397e-31	9.8707e-32	2.3026e-31	6.598e-33	4.1589e-33	1.8919e-35	1.5407e-32	1.5408e-34	1.5717e-34	1.4276e-35	1.8363e-32	3.1974e-33	6.1847e-36	2.4935e-34	1.547e-33	3.4977e-31	6.4912e-34	2.0083e-31	3.619e-36	3.0035e-31	3.0656e-35	6.2641e-33	9.6793e-35	2.9646e-34	5.4024e-34	2.7538e-32	1.3083e-35	7.3135e-33	5.2571e-35	1.9732e-37	3.7226e-32	2.8982e-34	3.3773e-35	4.2791e-33	3.0377e-34	2.3096e-37	1.3324e-29	1.5097e-33	3.7403e-33	2.4225e-36	2.0796e-37	1.2685e-35	7.6526e-33	1.7575e-33	1.8055e-33	1.0162e-31	1.6154e-31	1.149e-32	1.9252e-33	2.7904e-32	6.3269e-36
11	4.4368e-11	4.2166e-36	2.56e-35	3.131e-34	4.0406e-34	7.7292e-34	3.2392e-34	1.6266e-35	1.4449e-34	2.9408e-36	2.3549e-38	2.4233e-38	6.1473e-36	4.2646e-33	4.5136e-36	9.1343e-34	1.2699e-34	2.2957e-34	1.4504e-34	3.5815e-39	4.8998e-33	1.5904e-34	1.6004e-38	9.3928e-37	5.0762e-36	5.3459e-35	6.2077e-36	2.1556e-34	1.4072e-35	3.7219e-36	1.4182e-37	1.5496e-36	7.9596e-37	2.671e-36	3.0913e-36	2.9601e-33	6.1057e-36	5.9074e-35	2.3597e-38	7.8104e-36	3.8557e-34	1.6826e-33	3.0807e-33	7.4125e-36	5.4332e-35	3.0207e-36	1.5012e-35	1.9368e-34	2.689e-37	1.6907e-36	1.2407e-33	1.2683e-34	1.1051e-32	2.8395e-34	4.8013e-38	1.8147e-37	2.4405e-35	2.285e-36	2.2578e-36	1.2033e-37	2.7433e-34	1.2635e-34	3.0096e-36	1.6712e-36	9.0601e-36	2.944e-34	8.4248e-36	3.8136e-33	8.244e-38	2.7863e-33	8.5941e-37	3.6322e-35	9.8555e-38	9.7704e-37	1.6727e-35	6.1329e-36	1.9236e-37	8.8294e-34	7.2199e-37	5.5617e-39	3.9724e-34	5.3372e-38	3.4054e-37	2.1868e-34	3.0756e-36	9.7747e-40	8.2889e-34	4.181e-36	1.2183e-35	2.8284e-38	1.166e-40	6.7663e-38	3.0332e-34	1.2194e-35	3.6221e-35	1.4404e-34	4.0517e-33	2.527e-35	1.7788e-36	3.1887e-34	4.1405e-37
12	1.5915e-12	9.4337e-38	1.5047e-36	2.8239e-37	2.8312e-35	4.4262e-35	6.0963e-36	6.6657e-38	3.7625e-37	9.1542e-39	2.5513e-41	1.4969e-40	1.4126e-37	7.5362e-37	4.7042e-38	9.2202e-35	2.5999e-37	1.8406e-35	5.7119e-37	7.0863e-41	4.8716e-35	4.9711e-38	4.3248e-40	2.6362e-38	3.2968e-37	6.1079e-37	3.5537e-39	7.6191e-37	2.4088e-38	2.2305e-37	1.1554e-39	1.2273e-38	2.3602e-38	1.2199e-38	1.0575e-37	1.0755e-35	4.5273e-38	1.7765e-37	1.8922e-40	4.2583e-40	9.0943e-36	8.6168e-37	2.4076e-35	8.2722e-39	1.4314e-37	7.0768e-38	2.3915e-38	9.1521e-36	3.0528e-39	3.671e-39	1.045e-36	7.5298e-37	6.6118e-35	7.5494e-36	2.5891e-41	2.4398e-39	6.7693e-38	6.0817e-39	1.516e-39	2.3534e-38	1.1483e-36	1.3799e-36	6.0169e-39	1.2414e-38	3.117e-39	2.0367e-36	3.7426e-38	9.7708e-35	7.53e-40	1.7141e-35	1.1684e-37	4.8407e-38	4.2824e-40	3.5255e-38	1.4271e-37	3.8503e-38	8.8393e-40	1.0471e-36	6.8503e-40	1.84e-40	1.2348e-35	4.5941e-40	4.6095e-40	2.4656e-37	4.7053e-38	1.2313e-40	5.7232e-36	2.7388e-38	2.8238e-37	1.1786e-40	2.1609e-41	1.8797e-39	1.2276e-35	1.9144e-37	8.2562e-38	1.1408e-36	7.0556e-36	3.7806e-37	2.3028e-39	5.1343e-36	1.1801e-38
13	5.2914e-14	1.963e-40	1.4715e-39	6.4742e-42	7.535e-37	9.1698e-37	1.8326e-38	8.438e-41	8.0874e-40	1.8908e-41	8.6125e-42	8.1219e-43	9.6662e-40	2.941e-38	1.8726e-40	3.4387e-38	6.1327e-39	3.9496e-38	7.4838e-39	7.8771e-44	2.2492e-37	1.47e-39	9.8701e-44	1.8402e-40	6.2926e-41	3.3512e-39	1.8415e-40	2.8521e-38	2.1791e-40	1.4041e-40	2.1085e-41	2.8297e-40	7.1221e-41	1.7765e-40	1.5186e-39	1.3809e-38	3.7018e-39	3.8513e-39	6.3356e-43	1.5559e-42	7.5819e-41	2.3627e-38	1.9082e-37	2.5616e-41	7.1003e-41	2.7937e-40	1.1771e-39	8.2866e-38	7.7047e-41	4.4105e-41	7.5214e-37	4.1025e-37	9.7733e-38	6.8718e-39	3.6446e-43	1.3333e-41	6.9442e-39	1.4443e-40	1.2718e-41	1.0727e-40	3.3089e-39	2.9659e-39	1.8687e-40	2.2676e-40	2.8734e-40	3.218e-39	7.366e-41	6.8827e-38	1.3801e-43	1.5922e-37	4.7444e-41	6.8293e-40	3.5418e-42	2.296e-40	4.7465e-41	3.8909e-40	1.2787e-41	2.3816e-38	3.4851e-41	2.2559e-43	2.1895e-37	2.9515e-41	5.4796e-43	3.3108e-39	1.4073e-42	5.8105e-43	1.9011e-37	1.6327e-40	3.2621e-39	4.3706e-43	3.9794e-44	2.4037e-41	7.9889e-38	2.9705e-39	3.6877e-39	1.7985e-39	3.8273e-37	5.7476e-40	2.7554e-40	1.251e-38	3.8855e-41
14	1.6392e-15	5.9421e-42	2.4023e-43	7.3655e-46	2.1441e-39	3.756e-39	1.3831e-40	1.5664e-41	1.1481e-41	1.3002e-43	8.9651e-44	9.8894e-47	8.6527e-42	2.5179e-42	7.663e-43	5.5299e-40	1.8369e-40	3.8873e-40	1.9891e-40	1.6309e-46	5.2921e-42	5.7575e-42	3.478e-45	8.5952e-43	3.5943e-43	6.9763e-41	3.5267e-42	4.9213e-39	3.1643e-42	1.3954e-43	9.0378e-44	1.8639e-43	2.1592e-42	1.4897e-43	5.4305e-41	2.2385e-40	2.9785e-42	2.5083e-41	1.1348e-44	7.6693e-44	1.4397e-42	1.0225e-40	1.2586e-38	2.3419e-43	3.4652e-41	9.1482e-44	6.6848e-42	2.2249e-39	7.6926e-43	5.3074e-44	4.4087e-39	1.1748e-38	2.4051e-39	1.4165e-40	3.1948e-46	1.4265e-43	3.1862e-42	3.0182e-42	4.0425e-43	3.6999e-43	1.9072e-41	1.8657e-40	1.1934e-42	9.197e-43	2.1552e-42	1.2511e-40	6.7341e-44	1.5404e-40	5.4529e-46	1.1757e-38	1.7378e-43	1.2403e-41	2.1468e-44	2.8704e-42	9.0736e-43	1.2412e-42	5.9153e-45	1.6841e-40	1.8128e-43	5.7146e-48	3.0206e-39	1.7353e-43	1.4231e-45	2.1064e-42	4.5514e-44	7.0897e-46	1.6502e-39	1.2185e-42	1.0327e-41	5.3985e-46	2.8074e-45	1.2098e-43	8.6881e-40	8.0605e-42	7.6024e-43	1.3123e-41	7.7404e-39	5.7604e-42	3.5875e-43	1.0567e-40	3.5982e-43
15	4.7534e-17	9.0444e-44	1.1166e-43	4.389e-47	9.7057e-41	2.7958e-41	5.6388e-44	2.1992e-45	8.9706e-44	8.7932e-46	5.2251e-49	1.0109e-48	1.1762e-44	1.4343e-42	4.3277e-45	5.0176e-42	7.8563e-43	6.6734e-42	2.3259e-42	1.4542e-48	2.6905e-43	8.9887e-44	4.6527e-48	2.4634e-44	1.1581e-44	1.2082e-43	1.3374e-44	2.2134e-42	1.8126e-44	7.4471e-44	3.6756e-46	3.7171e-46	6.5728e-45	4.2864e-45	3.0351e-43	9.094e-43	2.4528e-44	7.8748e-43	4.7905e-47	3.4525e-46	4.4883e-44	1.8597e-43	5.8205e-42	2.2924e-45	1.3612e-43	9.8097e-45	5.139e-44	4.846e-43	1.1475e-45	5.6143e-45	2.2964e-41	4.5919e-41	7.2313e-41	6.287e-43	3.8234e-47	1.928e-45	1.1668e-44	1.0184e-44	4.5134e-47	2.4813e-44	3.7776e-43	3.695e-43	2.5267e-45	5.7825e-46	1.6612e-45	2.5104e-43	3.1869e-46	7.2462e-43	5.5079e-48	4.6162e-41	8.4738e-45	1.4989e-44	4.7243e-47	2.2417e-44	1.7546e-44	2.3078e-44	7.0114e-46	2.2999e-42	5.7972e-45	7.179e-51	3.7418e-42	1.9891e-46	1.427e-47	1.1227e-44	3.5186e-46	2.4706e-49	2.4628e-42	2.3022e-45	4.5064e-44	3.4774e-49	2.7417e-48	2.1319e-45	1.603e-43	9.5209e-44	2.9767e-45	4.7642e-44	7.8949e-42	1.561e-44	1.402e-45	1.5075e-42	2.1438e-45
16	1.2956e-18	8.776e-47	3.8745e-48	1.735e-49	2.7377e-44	7.457e-43	8.7777e-46	5.8507e-48	8.81e-47	3.3954e-48	2.566e-49	7.2508e-51	8.9641e-47	5.6172e-45	1.1264e-47	2.7485e-44	4.6059e-45	1.8692e-44	3.9351e-44	1.0785e-50	6.1834e-46	1.2253e-46	6.6344e-50	4.3921e-47	1.7519e-46	7.761e-46	4.6989e-46	3.3841e-44	7.5346e-48	6.22e-48	1.2081e-48	1.3147e-49	7.401e-48	6.3509e-48	9.0928e-45	2.8422e-45	5.3783e-46	5.6423e-45	8.8071e-49	1.1493e-48	1.7668e-46	2.8346e-47	6.1334e-44	4.1075e-48	6.0794e-47	8.2252e-48	1.7949e-46	5.6043e-44	3.6496e-48	2.8287e-48	3.588e-43	5.5167e-45	5.5123e-43	6.172e-45	1.7334e-49	2.144e-47	2.4304e-46	8.7847e-47	3.1433e-49	8.7583e-47	3.61e-45	3.649e-46	5.9091e-48	4.1312e-48	4.3972e-47	1.2355e-45	6.9265e-48	1.244e-44	1.4e-50	5.3975e-43	1.4574e-46	1.0948e-46	6.9083e-49	7.0071e-46	5.7021e-46	2.7443e-46	4.117e-48	7.6883e-44	2.4287e-47	3.1169e-51	1.2116e-43	2.2755e-48	5.5494e-50	2.6263e-46	5.4944e-48	6.417e-50	3.8158e-44	3.2987e-47	1.7872e-46	6.8233e-51	5.3132e-51	1.47e-48	8.0979e-46	1.5278e-45	7.0683e-47	4.7442e-46	2.702e-43	5.2405e-48	2.7373e-47	1.9412e-44	2.7989e-48
17	3.3308e-20	2.7369e-48	5.3459e-51	2.722e-51	1.0504e-46	4.4538e-45	4.1708e-48	1.3132e-50	1.3691e-48	3.8926e-51	1.0441e-53	1.26e-53	7.0985e-49	1.1652e-47	7.589e-50	2.6732e-46	3.2668e-47	5.5737e-48	3.3783e-47	1.0825e-52	2.5684e-48	1.7144e-49	1.6083e-51	2.1387e-51	1.3399e-49	1.0548e-48	9.0276e-49	1.3299e-46	6.0396e-51	6.8653e-49	2.7673e-51	3.0058e-52	4.9507e-51	2.4405e-50	1.1951e-47	2.7621e-46	2.9748e-48	1.1374e-47	1.1791e-50	6.0879e-51	7.406e-49	2.6239e-49	3.3477e-46	3.4781e-51	8.2463e-48	2.4354e-50	3.9508e-49	4.6892e-47	3.2153e-50	4.8532e-51	5.6049e-45	1.3893e-47	1.9446e-45	1.1044e-47	5.2928e-52	2.2357e-50	8.1459e-48	2.0523e-48	1.1971e-50	2.1402e-50	5.6537e-48	2.0763e-48	6.4276e-51	4.4428e-50	4.2694e-50	1.3927e-49	4.4738e-50	4.6916e-47	9.0648e-53	7.4058e-46	1.1593e-48	1.087e-50	7.2214e-52	2.7371e-48	5.6524e-48	6.1384e-49	2.17e-50	5.716e-46	4.0359e-49	3.0028e-55	1.1443e-45	3.7487e-50	3.7939e-52	2.0557e-48	4.6147e-50	2.5217e-54	5.6762e-47	1.5462e-50	7.8522e-49	1.2917e-52	8.3578e-53	1.7318e-49	4.2269e-48	2.0425e-48	1.5049e-48	3.6521e-48	5.4906e-48	1.7525e-49	8.7097e-51	3.8211e-45	4.5019e-50
18	8.1031e-22	1.0284e-51	1.4778e-51	2.5025e-54	1.0728e-48	3.7788e-47	5.8758e-50	2.1501e-52	3.7132e-52	8.4182e-53	1.3997e-54	6.0505e-57	4.9126e-52	7.0702e-49	3.9243e-52	1.2127e-48	2.1805e-50	1.6681e-50	1.0995e-49	9.2454e-56	6.1357e-52	8.6218e-53	1.1203e-54	1.6277e-54	1.4002e-51	1.5198e-50	2.7937e-51	5.6815e-50	7.7817e-54	1.4586e-51	3.7863e-54	2.3964e-55	1.5659e-54	1.0363e-53	1.4046e-50	3.6869e-49	5.141e-50	3.8858e-50	3.2296e-54	9.7037e-53	2.3572e-51	2.3326e-52	3.6094e-48	8.4635e-55	9.3164e-52	1.31e-52	3.8534e-51	4.2771e-50	3.8157e-53	1.7071e-52	9.0828e-49	6.8424e-49	1.2312e-48	3.1147e-50	1.0366e-53	3.7406e-53	9.131e-51	9.3973e-53	1.0333e-53	1.5801e-53	2.3305e-50	2.4572e-51	4.1874e-53	2.5288e-53	4.4288e-53	5.9787e-52	8.3606e-53	1.3616e-48	6.542e-56	4.6197e-48	5.2531e-52	2.6791e-53	7.59e-55	7.3007e-52	4.7841e-49	3.3909e-51	1.2968e-53	8.723e-49	2.9718e-51	1.1071e-57	5.2909e-48	1.2294e-53	7.3844e-54	5.0712e-52	3.3123e-53	4.1271e-56	1.3324e-48	1.4286e-52	3.5393e-51	5.4257e-56	1.7881e-56	3.3871e-52	8.3541e-51	2.4166e-50	3.4439e-52	2.0087e-50	3.4562e-51	4.9463e-52	2.0891e-53	4.6174e-49	1.595e-53
19	1.8708e-23	5.1725e-54	1.9858e-55	2.1686e-57	6.6878e-51	1.4264e-50	2.4611e-52	2.3468e-54	3.7554e-55	4.1552e-56	9.6264e-59	3.5025e-60	1.8593e-54	3.7256e-52	1.5251e-57	1.9312e-51	1.2526e-53	9.093e-52	5.8724e-53	1.182e-56	6.8974e-55	4.4549e-55	5.6161e-57	1.6313e-55	1.0001e-55	3.5775e-52	2.1126e-53	3.908e-52	4.041e-56	8.2975e-55	1.1448e-56	3.2393e-57	3.2616e-55	3.2136e-56	2.3381e-52	5.1018e-52	4.4242e-53	6.0344e-53	1.7209e-56	3.6515e-55	2.6601e-54	1.808e-54	1.1656e-50	3.0688e-57	2.6184e-53	1.3154e-54	1.6243e-54	9.3485e-53	6.306e-56	8.5952e-55	1.6603e-51	3.6437e-49	3.1327e-50	2.3858e-55	1.7991e-57	3.374e-55	6.0765e-53	2.2114e-56	3.3778e-57	6.1266e-56	1.9081e-53	5.2817e-56	9.044e-57	2.2068e-55	1.0438e-53	1.8853e-55	8.8932e-56	4.1781e-52	5.0989e-58	4.7932e-53	1.4453e-55	6.2574e-56	2.369e-57	3.3115e-54	3.3436e-54	1.2877e-54	5.1553e-57	1.5489e-51	3.9683e-55	8.0974e-62	1.5041e-50	6.1791e-56	3.3785e-57	1.5327e-54	1.3133e-55	1.3287e-58	1.1957e-51	1.1351e-54	2.3908e-56	1.2521e-58	6.5373e-59	1.6593e-56	5.7298e-54	8.9368e-52	5.0759e-55	3.6105e-52	1.1201e-53	9.5441e-56	6.3048e-57	5.5547e-53	1.4924e-56
20	4.1096e-25	5.3143e-56	1.2241e-58	5.7223e-61	5.3919e-54	1.1413e-53	9.7814e-56	2.6887e-57	3.7831e-58	2.9623e-59	2.7508e-61	7.9663e-65	2.421e-57	2.7648e-54	2.0194e-60	7.5782e-55	3.4593e-56	1.4093e-54	3.4891e-55	5.5127e-60	7.5453e-59	5.8361e-59	2.283e-62	3.3353e-61	2.8628e-59	2.2006e-54	4.4424e-56	4.9905e-55	1.9811e-58	7.3621e-57	1.2135e-58	1.9101e-60	1.8299e-58	2.6211e-58	6.5394e-55	7.2428e-54	3.2815e-56	2.5725e-56	9.9648e-59	5.5629e-59	5.3989e-55	5.8107e-59	6.1252e-54	6.0165e-61	2.5664e-56	5.9076e-57	8.6917e-58	1.2544e-56	2.9177e-59	7.2367e-57	8.2455e-55	6.8359e-54	1.2688e-52	6.0991e-57	8.6398e-61	1.7923e-57	6.876e-55	2.9672e-59	2.3741e-58	7.7897e-59	4.6735e-56	5.166e-58	2.4215e-60	1.3765e-58	2.6343e-60	1.4226e-57	2.213e-59	3.7261e-57	4.4257e-60	8.1001e-55	4.426e-58	1.1036e-58	5.4232e-60	1.468e-56	8.0779e-55	2.0108e-56	6.8892e-60	9.5676e-56	4.5523e-56	5.8261e-63	7.5513e-53	1.0993e-58	1.1246e-59	1.4436e-56	2.3565e-58	2.1305e-61	1.4774e-54	6.7802e-57	3.4737e-59	5.8494e-61	9.1647e-61	2.7079e-59	1.4004e-56	1.639e-55	3.6705e-58	1.1101e-54	5.8366e-56	1.1928e-58	1.8867e-60	1.1339e-55	8.0569e-59
21	8.6097e-27	6.2701e-59	1.4233e-61	4.4008e-65	1.5941e-55	2.751e-56	2.6664e-59	1.4457e-59	5.8301e-61	1.9618e-63	3.1344e-67	2.076e-67	8.8222e-60	1.1186e-57	1.0776e-62	9.2986e-59	7.4812e-60	4.2229e-58	3.8835e-58	2.514e-64	5.1492e-61	4.215e-62	1.1006e-64	1.1848e-62	3.215e-61	4.536e-58	1.2168e-60	3.8351e-59	7.6622e-61	2.7102e-60	5.2846e-63	1.6363e-63	2.1022e-60	1.3075e-61	5.2371e-59	1.265e-56	4.4014e-59	5.3821e-59	1.8208e-60	8.9861e-63	1.2247e-58	6.8583e-62	1.252e-55	1.8109e-63	1.2613e-58	1.2154e-59	1.6892e-60	3.7968e-58	1.0164e-61	1.4179e-60	4.512e-57	1.2882e-56	1.1674e-55	5.5225e-60	5.8022e-64	2.7149e-60	3.4469e-58	5.2414e-62	4.8101e-61	6.1574e-61	1.2773e-59	6.8348e-60	7.4073e-62	4.1741e-61	1.8224e-63	1.4059e-60	4.503e-64	1.7865e-59	3.0989e-62	1.8641e-57	3.5929e-61	2.0956e-61	1.1787e-62	4.6743e-60	2.1803e-58	8.1301e-61	3.2754e-64	3.102e-58	1.6537e-58	6.102e-66	7.4781e-56	5.5107e-63	5.9247e-63	3.4896e-60	1.9839e-60	2.6546e-64	1.6726e-58	9.4805e-62	6.2432e-63	6.9512e-65	2.5117e-63	1.6077e-61	1.6363e-58	3.7457e-58	8.3296e-62	3.4063e-59	7.5628e-60	6.0123e-61	9.9969e-64	4.3691e-58	2.4861e-61
22	1.7239e-28	8.9435e-62	4.195e-64	6.6186e-67	4.9673e-60	8.4853e-61	5.0366e-61	2.1971e-63	1.128e-63	2.9466e-65	7.634e-71	1.0338e-70	7.7802e-64	8.3793e-61	8.125e-67	7.9447e-61	2.0675e-62	3.3303e-61	2.7728e-61	1.5311e-67	8.2462e-65	1.4066e-64	1.5263e-67	2.967e-67	1.5237e-63	5.2076e-61	1.0712e-63	3.1391e-63	1.3122e-64	7.281e-64	6.9614e-65	1.3086e-67	1.8076e-63	2.7769e-64	4.4467e-61	2.0693e-58	2.3235e-62	1.2781e-61	4.6055e-65	1.5841e-66	7.2141e-62	4.9962e-64	2.4383e-58	1.2358e-67	2.6607e-60	2.9347e-63	8.6215e-63	6.9094e-62	8.8939e-67	1.202e-62	4.3906e-61	1.9874e-59	2.1412e-59	6.9998e-63	2.812e-66	3.5321e-63	1.139e-64	6.6429e-63	4.4457e-63	1.4943e-63	6.3357e-62	5.9218e-64	3.384e-65	1.8041e-64	9.9482e-67	7.5392e-63	4.8411e-66	1.4939e-62	7.1147e-66	4.9583e-60	4.0133e-64	1.4431e-64	5.621e-66	9.1796e-64	5.7689e-61	1.5923e-61	4.842e-67	9.2074e-62	2.3386e-61	6.9967e-69	3.9064e-58	6.1741e-66	2.5668e-64	1.2759e-62	2.0166e-63	2.9917e-67	1.2187e-61	4.4051e-66	1.7579e-64	2.1051e-67	1.0248e-66	2.2386e-64	4.0477e-62	8.3712e-62	2.2783e-64	3.5692e-62	3.2029e-63	1.0667e-64	6.1982e-66	5.5504e-62	6.5334e-65
23	3.3055e-30	4.271e-66	4.3482e-66	4.4885e-71	5.6121e-63	9.2352e-64	1.7869e-63	1.2815e-65	3.3527e-66	8.2931e-68	4.9489e-73	3.7402e-73	1.1976e-67	6.1654e-62	2.0521e-69	2.7975e-64	1.0136e-64	6.2472e-65	5.7293e-63	2.2626e-69	6.7663e-69	1.0462e-67	2.3842e-71	4.8012e-71	6.2918e-68	3.6954e-62	2.2166e-66	2.6509e-64	4.2665e-70	3.2564e-66	1.1662e-68	1.0002e-69	1.8814e-67	5.3973e-67	1.4172e-62	1.0711e-61	4.3583e-65	1.1162e-66	2.017e-67	1.5786e-70	1.453e-64	2.0016e-67	3.3346e-63	6.1779e-71	2.2716e-64	7.3149e-66	4.2512e-67	2.3045e-65	2.1889e-69	5.5727e-67	9.6783e-65	5.9381e-62	1.7877e-62	7.2857e-65	2.4771e-68	3.7688e-67	2.3713e-67	1.1919e-65	1.6627e-67	1.0331e-66	4.4507e-66	9.4437e-67	1.7759e-68	2.5742e-68	8.3783e-70	5.2025e-67	8.0263e-69	1.7877e-65	4.9416e-71	1.8989e-62	3.8978e-67	2.8998e-68	1.3033e-68	7.4102e-66	8.9063e-66	3.0807e-65	1.0979e-71	1.657e-63	4.7074e-65	1.0657e-72	1.2602e-60	4.7775e-69	1.0439e-67	6.2193e-65	3.2552e-66	7.9662e-72	1.0698e-63	2.682e-69	2.4954e-69	1.8029e-72	2.4917e-69	2.28e-68	1.4788e-64	4.8671e-64	5.4312e-66	1.113e-66	2.5031e-66	1.7419e-66	1.3156e-67	9.4125e-65	1.7122e-68
24	6.0802e-32	6.3167e-69	4.8114e-69	2.5492e-74	1.0869e-66	3.5032e-66	4.8893e-67	2.2088e-68	1.5346e-69	2.6465e-72	4.2067e-77	2.0058e-77	9.3762e-72	4.6798e-65	3.0907e-71	3.4859e-68	2.3135e-68	6.499e-67	3.8029e-65	2.1541e-73	3.8864e-70	4.0966e-70	1.2652e-74	3.9233e-74	3.5857e-71	6.9649e-65	2.5871e-69	3.0432e-67	4.8878e-75	2.0077e-70	3.4781e-71	7.7842e-74	3.2803e-70	5.0817e-69	7.1312e-67	2.036e-64	5.5272e-69	9.7078e-70	2.8437e-69	3.7419e-73	5.8462e-67	7.5764e-71	1.2414e-72	9.7695e-73	1.7904e-66	2.0767e-68	5.413e-70	3.8624e-68	1.5441e-72	1.116e-68	3.3393e-67	4.7878e-65	2.6883e-66	1.5691e-69	7.7791e-72	1.0392e-69	4.9257e-69	1.795e-69	1.2178e-70	1.4229e-67	2.6719e-69	1.9294e-70	1.883e-72	2.8109e-70	5.0837e-73	4.6492e-69	3.6038e-72	1.0528e-68	4.643e-74	4.0913e-65	1.3593e-70	4.9978e-71	1.0914e-71	3.5174e-75	1.0618e-68	1.8678e-72	5.0782e-73	5.9052e-67	1.8507e-72	1.0253e-77	2.7754e-64	3.1678e-74	7.084e-72	6.4944e-70	6.0049e-69	1.4786e-74	2.3828e-68	1.6615e-75	5.1064e-71	1.2037e-75	5.3083e-72	4.6542e-71	1.4797e-68	5.8319e-67	3.0336e-69	8.0131e-70	5.4746e-69	7.5976e-69	9.6741e-72	2.4941e-69	1.5856e-70
25	1.0747e-33	3.7625e-71	6.1233e-74	1.3966e-77	2.3615e-68	1.707e-69	6.9083e-72	1.0954e-72	1.0988e-72	2.1107e-74	7.8161e-85	1.7724e-80	3.2853e-73	5.7038e-69	2.0903e-73	3.4392e-71	3.8269e-71	2.9344e-69	4.053e-69	1.1965e-74	2.9322e-73	4.7517e-72	2.5657e-79	2.7953e-76	6.4573e-72	3.6645e-67	4.0775e-71	6.0553e-71	2.9718e-81	1.9873e-72	7.9292e-75	1.9741e-77	3.6288e-72	1.4386e-72	1.1411e-69	4.8768e-67	6.6879e-71	2.4058e-71	6.527e-73	6.6911e-76	1.9944e-72	3.0354e-73	1.6299e-76	5.6171e-76	5.2849e-71	1.3276e-71	6.4483e-73	8.2187e-72	1.1789e-76	2.7935e-72	5.3923e-68	2.3317e-68	6.6172e-71	1.1867e-72	1.5122e-74	5.5172e-72	9.2474e-72	1.0366e-72	3.799e-73	3.7194e-71	6.3727e-72	3.15e-73	6.5242e-73	1.5073e-73	2.8578e-76	9.76e-72	2.1147e-76	6.9549e-72	1.3033e-78	2.5229e-67	1.5134e-73	2.8945e-75	1.3421e-74	7.7912e-79	1.1542e-69	1.9647e-76	3.8598e-77	1.637e-70	6.6485e-78	1.1428e-79	2.4575e-67	1.0097e-76	1.4441e-74	1.0641e-73	1.5501e-71	2.3047e-79	1.314e-71	1.1298e-80	5.453e-74	1.8292e-78	1.5706e-74	2.9819e-75	6.7591e-72	1.1831e-71	1.1332e-72	9.0282e-74	1.5193e-72	9.0369e-72	3.3669e-75	5.1245e-70	6.0466e-74
26	1.8281e-35	4.5218e-81	4.6022e-84	2.6252e-87	2.3526e-78	2.9374e-77	4.7186e-76	4.5389e-82	1.0705e-82	7.7658e-85	3.6225e-86	3.4944e-88	4.5709e-84	3.4307e-78	6.4468e-84	1.4884e-81	8.7731e-82	1.4092e-79	6.9467e-77	6.5478e-86	9.8962e-85	5.7487e-83	1.4033e-83	4.5052e-85	3.508e-82	7.7903e-77	4.2619e-83	1.9193e-81	5.1842e-83	1.036e-82	3.7778e-83	1.0178e-86	1.4826e-80	2.9584e-81	1.3854e-77	3.3293e-76	3.1229e-80	1.9648e-82	8.8057e-83	3.0894e-84	3.2504e-79	1.9768e-84	1.2992e-78	5.758e-84	1.3994e-79	1.0002e-78	3.6934e-83	9.4313e-83	1.3643e-85	1.8258e-79	1.606e-79	4.9235e-80	9.2323e-78	1.382e-82	6.8314e-86	1.7654e-82	7.9387e-82	9.4934e-82	1.0996e-82	6.1879e-81	6.6252e-81	5.5694e-83	1.2011e-83	1.0017e-84	2.0455e-85	3.2421e-80	1.8133e-84	1.3309e-80	4.0409e-84	1.7054e-78	3.629e-83	4.9157e-83	1.0232e-83	3.6837e-81	4.5319e-80	1.008e-80	1.1331e-84	9.8973e-80	2.8499e-80	7.5793e-90	2.9467e-77	9.2496e-87	6.8019e-83	2.8492e-81	3.9299e-80	3.6648e-87	1.2889e-81	1.6312e-82	1.7853e-83	1.973e-87	3.0797e-84	7.5503e-87	2.9095e-81	4.5357e-78	4.3601e-80	1.3914e-82	7.9139e-82	4.3856e-83	2.8995e-84	1.0314e-80	1.563e-83
27	2.9968e-37	6.5751e-85	1.1162e-86	2.5758e-89	6.5415e-83	1.0498e-82	3.2044e-83	1.6192e-84	4.3253e-86	1.9558e-86	6.3098e-89	7.7815e-92	9.6291e-87	1.0791e-81	1.4373e-86	1.6476e-83	6.1329e-84	4.3636e-83	2.7155e-80	1.0061e-88	6.5162e-87	5.358e-87	2.9113e-85	2.1163e-87	1.0484e-84	2.9512e-81	2.7191e-85	2.0751e-84	3.9499e-85	5.6695e-85	6.9059e-89	1.4822e-91	1.3429e-85	7.417e-84	6.8025e-83	2.6171e-80	4.3245e-84	3.1228e-87	7.0339e-87	3.9054e-89	2.4605e-84	5.8124e-86	5.8517e-80	9.2806e-90	7.5705e-83	2.907e-82	6.2075e-85	5.7929e-84	3.4049e-88	7.4895e-84	6.6791e-83	1.868e-81	6.4178e-82	2.0109e-86	2.5646e-88	1.4983e-85	6.7102e-86	2.1155e-83	1.4628e-85	4.7791e-83	1.7788e-85	2.4561e-85	1.9557e-86	1.2419e-87	6.2953e-88	2.5294e-85	3.7564e-86	8.2937e-84	2.0239e-86	2.9573e-83	5.7165e-87	4.5399e-84	4.6546e-86	3.5536e-83	1.0104e-82	2.8546e-83	1.8937e-88	1.3222e-83	3.1069e-82	5.275e-91	5.1879e-80	2.9511e-91	7.9417e-86	1.1351e-85	1.416e-85	9.4551e-90	7.3943e-85	4.8656e-87	4.1626e-87	6.1178e-91	2.5897e-88	4.2937e-90	9.9453e-85	3.1992e-84	4.3918e-86	1.9808e-84	9.5676e-84	7.0706e-85	5.3791e-87	7.786e-83	3.0268e-87
28	4.7409e-39	1.939e-88	1.5413e-89	3.0722e-91	2.8489e-84	1.3008e-84	1.3428e-85	1.839e-87	3.4644e-88	1.1826e-90	4.482e-91	2.9997e-95	3.0837e-88	7.6795e-84	7.8663e-88	7.5834e-86	4.4972e-86	2.2573e-85	3.7992e-83	4.8857e-90	1.8311e-89	5.1264e-90	7.5464e-89	3.079e-89	2.8571e-87	4.8836e-83	1.3825e-86	6.4905e-85	9.2155e-89	1.7508e-88	6.7784e-92	7.7141e-95	1.0401e-87	5.5049e-87	1.4505e-84	4.0858e-82	1.6819e-86	2.4444e-89	1.8922e-89	3.0745e-90	1.188e-85	1.2587e-88	1.3808e-82	1.5094e-90	9.1747e-85	9.8814e-88	4.5713e-87	2.6517e-85	1.7401e-90	1.8193e-86	6.4012e-84	1.9278e-83	8.6878e-85	1.9639e-90	6.9603e-90	4.4243e-87	1.1659e-87	2.762e-85	5.0172e-88	2.4617e-86	2.633e-87	2.8919e-88	7.8713e-89	1.0584e-90	5.0569e-90	1.0603e-87	9.2918e-90	1.0486e-86	2.5528e-88	3.9978e-87	8.7269e-89	1.0175e-86	2.7893e-90	1.0567e-84	1.8975e-83	1.9452e-86	1.017e-89	9.8134e-86	3.1764e-85	5.0594e-94	7.4045e-82	7.4434e-94	8.4593e-89	2.5486e-88	1.5576e-87	1.3257e-91	2.0738e-86	6.5777e-89	7.7737e-88	6.4877e-92	5.699e-92	1.639e-91	1.3367e-86	5.0582e-86	1.2312e-87	4.6792e-87	2.6298e-86	4.8683e-87	6.1577e-90	7.4322e-85	2.3205e-89
29	7.2463e-41	1.321e-89	4.6493e-91	1.6115e-93	1.3978e-87	1.5586e-87	5.1489e-88	2.2656e-89	4.3807e-90	5.9303e-94	4.4168e-93	5.7143e-96	1.1712e-90	6.2344e-86	9.0942e-90	3.7409e-87	2.7269e-88	4.2111e-88	2.2304e-84	7.1941e-94	3.9833e-92	8.8644e-92	1.8383e-91	1.2285e-91	8.4705e-89	2.6356e-86	5.6982e-89	4.7315e-88	5.9746e-91	3.4054e-90	1.8787e-94	1.0087e-96	1.209e-89	6.8864e-89	7.0762e-87	4.9426e-84	5.8142e-88	3.7111e-91	5.943e-92	2.8074e-92	2.4572e-88	2.2238e-90	1.2551e-84	8.7858e-93	1.2714e-86	2.8711e-89	8.9142e-90	9.303e-89	7.75e-93	3.6339e-88	2.0982e-86	3.57e-86	4.971e-86	2.852e-92	5.8804e-92	1.1268e-88	1.0582e-89	4.6313e-87	6.7018e-91	3.7987e-90	1.4382e-90	1.9284e-90	7.8478e-91	4.387e-92	2.0574e-93	2.9968e-89	3.5263e-92	2.3763e-88	3.762e-91	6.4866e-89	1.9993e-90	8.1812e-89	3.1812e-91	4.4349e-87	4.7552e-87	6.0761e-89	8.8841e-94	4.553e-88	6.3648e-88	9.9298e-95	1.9454e-84	1.4782e-95	2.2997e-91	8.0459e-90	9.9773e-90	1.0498e-93	9.2243e-90	6.2364e-91	4.1706e-91	2.3937e-94	2.4577e-94	1.7423e-94	1.2183e-89	2.2108e-88	7.2205e-90	1.4943e-89	1.3013e-88	2.4032e-89	1.2798e-91	8.4538e-88	4.3906e-92
30	1.0713e-42	7.9773e-93	1.0494e-93	6.1034e-96	5.1766e-88	2.2196e-89	8.0317e-91	2.8833e-91	1.7071e-92	7.3409e-96	4.2316e-96	2.7256e-98	4.3543e-92	1.4939e-88	3.1517e-93	1.2746e-89	3.3999e-90	1.8639e-89	2.0334e-87	1.8818e-95	8.9151e-95	4.6234e-93	8.1358e-94	1.209e-94	1.6509e-91	7.5626e-89	3.2737e-92	1.4071e-90	1.2449e-93	1.1598e-91	1.9425e-96	5.8553e-101	1.0775e-91	8.3218e-91	2.341e-91	2.7696e-86	5.904e-90	4.2401e-93	3.8786e-94	2.2532e-94	6.5126e-91	4.3793e-91	1.9234e-86	3.736e-96	3.0614e-88	8.9036e-92	9.1338e-91	3.4336e-90	5.4773e-94	8.5531e-91	8.2335e-88	2.1486e-87	1.2002e-87	1.0818e-94	7.3269e-94	1.2491e-90	3.9523e-92	1.3452e-90	1.8335e-93	9.8328e-91	4.0367e-92	5.6362e-91	3.9803e-92	2.0307e-95	6.1246e-97	5.3976e-91	5.8297e-94	1.5399e-90	1.7398e-93	2.0039e-90	3.4489e-92	1.134e-90	2.1305e-93	1.3817e-88	2.6457e-88	1.5919e-91	9.4671e-95	5.0048e-90	1.6346e-89	6.4606e-98	2.145e-86	1.2106e-98	4.1483e-93	7.3554e-93	6.9515e-92	2.4677e-95	1.3906e-91	2.6773e-93	2.0852e-94	2.1024e-96	9.7703e-97	3.6028e-97	4.3873e-91	5.6405e-90	6.1484e-92	1.3606e-91	1.3263e-89	2.4141e-90	1.2333e-94	2.1925e-89	2.6203e-94
31	1.5338e-44	1.3395e-94	1.1024e-94	8.8646e-97	2.3983e-90	7.0394e-91	3.1983e-93	1.9634e-93	7.2632e-94	2.3487e-97	8.797e-99	2.7918e-100	4.0657e-94	2.6074e-91	4.2573e-96	7.0551e-91	7.9127e-94	1.5487e-92	4.2553e-90	1.4827e-97	5.0341e-96	2.2884e-95	5.8644e-96	2.3562e-97	2.308e-92	7.9739e-91	1.0603e-93	5.465e-91	4.8881e-96	1.4611e-93	5.0527e-97	1.1602e-102	1.206e-93	2.9007e-93	3.4501e-92	9.852e-88	1.7853e-93	1.6522e-95	1.1512e-95	1.9174e-96	3.0615e-93	3.9759e-94	4.4694e-89	4.7892e-98	2.619e-91	1.1734e-93	3.9418e-94	1.0458e-92	2.0139e-95	1.9686e-92	1.606e-89	5.1538e-89	1.2395e-89	1.0795e-96	1.0898e-96	2.0973e-94	3.4263e-93	1.562e-93	2.1054e-95	3.8446e-94	1.1987e-93	1.217e-93	5.1715e-95	2.0327e-96	4.3387e-99	1.4378e-92	4.0033e-96	1.7721e-92	2.7797e-96	3.9548e-92	5.5108e-94	1.533e-93	5.7331e-95	3.9259e-92	2.1883e-90	1.4902e-93	8.9058e-98	3.6944e-93	6.6808e-92	1.8148e-98	7.9318e-89	1.3363e-100	2.3103e-96	1.1062e-94	8.078e-95	5.2064e-97	1.8606e-93	1.2376e-95	2.8459e-97	4.4409e-99	5.2927e-99	2.3318e-99	5.9416e-93	1.9495e-92	2.93e-95	4.0906e-93	1.7728e-91	7.7455e-93	1.5616e-97	1.9251e-91	1.0881e-96
32	2.1284e-46	5.5688e-97	1.379e-96	7.549e-99	1.5917e-92	2.2871e-93	3.132e-95	4.8788e-95	4.7728e-97	1.6063e-98	5.3164e-100	5.3268e-101	1.199e-95	5.6986e-93	1.3145e-97	7.518e-93	2.0766e-95	6.2185e-95	1.6067e-91	7.6066e-100	2.7292e-98	3.4275e-98	1.2331e-97	6.0355e-100	3.5198e-95	2.1422e-93	3.31e-95	1.787e-94	1.3008e-97	1.5185e-95	3.876e-99	2.8411e-105	9.3371e-95	2.7743e-94	2.0782e-94	4.7035e-91	4.7549e-95	6.3758e-97	4.0296e-97	1.3806e-98	6.3767e-95	1.328e-96	2.2428e-90	3.3955e-99	2.4699e-93	3.237e-96	5.1046e-97	2.3399e-94	2.0081e-98	4.2254e-94	1.6503e-92	3.5013e-90	5.7499e-91	3.6651e-99	2.1592e-98	5.4675e-97	5.3999e-97	1.4023e-95	1.0325e-97	1.7894e-94	3.9326e-95	1.5097e-94	1.5583e-96	9.1828e-98	1.4427e-101	1.2103e-94	5.6158e-99	6.4854e-95	1.2146e-99	5.4062e-94	1.6515e-96	3.2039e-95	7.3931e-98	7.932e-93	3.1923e-92	9.7247e-97	1.0301e-101	8.6337e-95	3.2499e-94	6.4158e-104	5.6282e-89	1.2193e-102	2.9195e-98	1.9346e-96	5.4389e-97	2.25e-99	1.2588e-95	3.5562e-98	2.3353e-99	1.8481e-99	1.4391e-100	2.8619e-101	1.7938e-95	1.2896e-94	1.3607e-97	3.1777e-95	1.8129e-94	7.4946e-94	2.1294e-102	5.5486e-94	1.0386e-99
33	2.8654e-48	8.347e-99	1.342e-98	3.7365e-101	5.4294e-94	1.8085e-96	2.9331e-98	8.0639e-98	1.5682e-98	1.7903e-101	7.6868e-103	1.3468e-104	7.8498e-99	1.7635e-95	2.3499e-99	1.9649e-95	3.9663e-99	1.3089e-96	5.872e-94	1.1743e-101	3.4939e-101	3.3752e-102	1.75e-99	4.5707e-100	1.0624e-96	1.7616e-96	1.7166e-98	4.8851e-96	2.1738e-99	5.3279e-98	1.7769e-100	2.3523e-107	9.3639e-98	2.066e-96	7.8546e-98	4.613e-93	3.4577e-99	9.7886e-100	5.1419e-99	1.7212e-100	1.1685e-96	3.5634e-98	3.5063e-93	5.4382e-101	1.8796e-94	1.6654e-98	1.6519e-99	5.7884e-95	6.5054e-100	3.1237e-96	9.2669e-96	6.5435e-93	1.4079e-93	3.5736e-101	4.5775e-101	5.8933e-99	1.3882e-98	3.548e-98	2.1325e-99	1.0059e-97	3.195e-96	7.5661e-98	5.0324e-99	2.7404e-102	5.4173e-104	1.8027e-96	1.2127e-99	5.0686e-97	2.9132e-101	4.0157e-96	3.3174e-98	6.5433e-97	1.1247e-101	6.6943e-95	1.2453e-94	7.0603e-99	3.194e-104	3.9102e-98	7.6535e-98	2.316e-104	4.5502e-93	1.8122e-104	2.9907e-102	7.5996e-98	4.433e-100	1.1487e-101	9.9507e-97	1.0901e-99	1.0232e-101	4.2486e-102	3.2034e-104	9.7668e-104	7.2912e-98	1.3115e-96	9.6057e-100	1.7185e-98	4.9077e-97	2.6205e-97	2.277e-104	8.1778e-97	9.6319e-102
34	3.7462e-50	5.9032e-100	1.6799e-100	4.4501e-103	1.7569e-96	3.1115e-98	3.4155e-100	8.5374e-100	1.6266e-100	3.7385e-103	1.4866e-104	1.4475e-107	1.2355e-100	3.3947e-97	7.8669e-101	7.4614e-97	6.0805e-102	8.4202e-99	5.8261e-97	2.2768e-104	2.3349e-103	2.8176e-104	6.5328e-103	6.4043e-103	1.4463e-100	2.1199e-97	2.2721e-99	2.7687e-99	1.116e-101	7.3609e-100	1.5424e-103	7.9745e-110	1.1651e-100	5.6204e-99	1.252e-99	7.7427e-95	7.4976e-100	7.9963e-102	1.1288e-101	1.2355e-102	9.7517e-99	7.2344e-100	8.6279e-95	1.331e-102	6.4377e-97	5.267e-101	2.9866e-101	1.0021e-98	1.736e-102	1.0991e-98	8.3431e-98	6.3006e-96	4.2952e-95	5.5954e-104	1.2148e-102	8.7003e-102	3.4665e-102	1.8755e-100	1.5373e-101	4.4176e-98	5.4336e-101	6.6977e-100	4.4956e-102	1.959e-105	1.1227e-107	2.6118e-98	9.065e-103	7.2545e-100	1.2998e-103	2.6436e-98	1.2106e-100	1.1569e-98	2.2773e-104	1.34e-97	1.1433e-95	4.2706e-101	5.6587e-107	8.8319e-100	3.3695e-100	1.7328e-107	2.6523e-95	8.8602e-107	2.6331e-104	4.5618e-100	9.0596e-104	6.0148e-104	7.301e-99	8.1167e-102	2.3133e-103	1.1664e-103	4.7549e-106	9.12e-106	7.3911e-100	5.184e-99	2.5386e-102	5.2336e-100	2.7248e-98	1.1191e-98	1.3461e-106	2.1455e-98	3.2143e-104
35	4.7599e-52	5.0855e-103	2.8634e-103	8.1379e-105	1.4276e-98	9.8843e-101	4.4225e-102	3.3469e-102	1.4138e-103	3.4142e-105	7.3905e-107	5.7986e-110	5.3286e-103	1.0891e-99	1.3553e-103	2.7797e-99	2.6423e-105	6.0222e-101	5.5532e-100	2.1274e-106	4.1615e-105	2.0541e-106	3.342e-105	1.8148e-106	2.4384e-103	5.7858e-100	1.6312e-101	5.9438e-102	2.1149e-103	1.9345e-102	1.0923e-105	2.0213e-111	1.992e-102	5.9186e-101	8.2846e-102	3.203e-98	2.523e-102	1.4888e-104	6.3945e-105	4.1299e-104	2.4656e-100	2.8582e-102	4.3908e-96	2.8243e-105	2.5048e-98	8.14e-103	1.2364e-103	1.4409e-100	1.9823e-107	1.7612e-100	4.1254e-100	3.9074e-99	2.3842e-97	9.1882e-107	2.2474e-104	3.0482e-104	7.2491e-105	6.8452e-104	1.6833e-103	5.5146e-101	3.7199e-103	4.5494e-102	2.3269e-103	3.0941e-108	7.7468e-110	1.9125e-100	1.2546e-105	6.4817e-102	1.7842e-106	3.6882e-100	1.3471e-102	5.0178e-102	9.9961e-107	8.4817e-101	1.5121e-97	1.5689e-103	7.9174e-109	2.8645e-102	9.8792e-102	1.7645e-110	1.0837e-97	3.655e-109	1.7156e-107	1.4234e-101	7.3228e-106	3.09e-106	5.2115e-101	5.1999e-104	3.1015e-106	8.9128e-106	1.1311e-108	9.5437e-109	2.124e-102	2.0326e-100	1.4214e-104	6.5314e-103	4.3105e-102	4.2145e-101	3.3194e-109	3.3237e-102	4.879e-106
36	5.8824e-54	1.9365e-105	4.4189e-105	1.5735e-108	1.0652e-100	1.8372e-102	4.6907e-104	1.0433e-105	1.8765e-105	4.1042e-108	5.4296e-109	2.1049e-112	6.4109e-105	4.9515e-104	8.1651e-107	8.2811e-103	4.2837e-109	7.1559e-103	1.0509e-102	3.0434e-109	5.9902e-107	6.1996e-109	2.2656e-107	7.9892e-109	2.7788e-105	1.199e-101	9.7136e-105	3.1452e-104	1.2848e-105	3.6128e-105	4.9438e-108	4.4953e-113	1.3908e-104	9.398e-105	5.9135e-104	1.3843e-99	2.9959e-104	4.1863e-107	2.5982e-107	1.5679e-106	4.2196e-103	5.639e-104	1.0803e-97	6.9168e-107	2.5781e-101	5.2682e-105	1.6016e-105	6.3316e-103	1.9784e-109	1.2071e-102	4.3809e-102	5.7774e-102	4.8035e-99	8.6628e-109	5.1821e-107	1.0658e-107	2.9918e-107	4.0409e-107	1.8393e-107	8.4033e-103	7.0367e-106	1.4104e-104	1.979e-105	1.9391e-111	6.3916e-112	2.1145e-103	2.3558e-107	1.0094e-103	1.2666e-108	1.1819e-101	3.5092e-105	1.4522e-103	1.6446e-108	3.1353e-102	1.3889e-99	1.8803e-106	8.2345e-112	8.0716e-105	2.9475e-105	5.3751e-113	1.6169e-100	2.8676e-112	2.3744e-108	2.864e-105	7.5258e-108	4.7236e-109	8.063e-103	7.6115e-106	3.1547e-108	5.5184e-110	7.8251e-111	7.7091e-111	1.7764e-104	6.0243e-103	7.3564e-107	2.4153e-105	1.2807e-104	5.3832e-103	1.4847e-111	2.9882e-104	2.8589e-108
37	7.0761e-56	2.7938e-108	1.7031e-107	6.4271e-111	2.7172e-105	1.7291e-104	3.729e-106	6.4246e-107	3.9934e-107	9.6052e-110	8.1937e-112	3.3694e-115	2.7347e-108	2.8697e-106	2.8763e-109	1.5487e-105	5.1499e-112	1.4241e-105	8.5147e-105	1.5814e-112	5.4861e-109	5.5186e-111	7.1426e-109	2.7254e-111	1.5464e-108	2.3987e-104	3.6324e-106	3.4346e-106	3.1036e-108	1.3632e-107	3.7392e-111	6.5472e-116	3.3002e-107	6.9667e-107	5.8487e-107	9.1473e-102	4.3877e-106	1.7817e-109	1.1028e-109	1.331e-109	4.1821e-105	6.3211e-108	2.0318e-99	2.0381e-109	3.0199e-103	2.3582e-107	3.3109e-108	1.7016e-104	5.8138e-112	1.8553e-105	2.9333e-105	1.0758e-103	8.6661e-101	1.5921e-111	4.5247e-109	4.7138e-110	4.602e-110	5.5691e-110	1.8592e-109	4.5671e-105	1.1346e-107	9.6604e-107	1.2862e-108	1.1807e-113	6.8321e-115	1.2298e-104	5.1576e-109	1.2222e-105	1.5025e-110	6.3875e-105	1.2865e-106	4.9198e-106	1.6286e-110	3.3129e-106	2.2981e-102	1.3434e-108	1.6005e-113	1.2266e-108	1.1808e-108	6.5065e-115	2.681e-101	1.6201e-114	2.1121e-111	6.4118e-108	2.8427e-109	6.116e-112	1.8279e-105	4.9902e-108	3.8168e-111	5.9329e-114	1.9339e-113	3.7127e-113	1.0885e-107	1.2762e-104	5.5938e-109	7.5282e-108	2.2998e-106	2.6368e-105	2.0125e-114	6.2505e-106	1.6549e-110
38	8.2913e-58	1.636e-110	5.7388e-110	1.3166e-113	2.7122e-107	1.5458e-107	3.7706e-108	1.0514e-108	7.5236e-110	2.6428e-112	1.3966e-114	2.863e-117	7.7316e-110	1.0728e-107	1.5593e-110	2.1515e-107	2.1209e-113	5.8202e-107	1.2305e-107	2.7432e-115	4.8756e-112	3.7097e-115	5.6737e-111	4.4312e-113	5.0121e-111	2.7769e-106	5.7627e-109	1.123e-108	3.9199e-110	7.4285e-110	8.1517e-114	3.378e-119	1.2947e-110	7.3993e-110	1.1745e-109	1.9017e-105	7.4895e-108	5.4378e-112	8.5018e-113	1.3513e-112	4.0548e-107	4.3993e-110	1.5755e-102	1.7122e-111	1.6997e-105	1.3012e-109	1.5931e-110	1.0676e-105	1.7778e-115	4.2652e-108	1.9928e-108	1.0725e-106	9.9162e-103	8.4409e-113	2.2561e-112	1.4714e-112	1.3164e-112	6.3026e-112	2.489e-112	2.2525e-106	4.8367e-110	3.8438e-109	3.2457e-110	1.2304e-115	9.5798e-118	6.7466e-109	5.5563e-111	4.8048e-110	3.4183e-113	3.2483e-107	1.3945e-109	4.5169e-108	1.6864e-113	9.7586e-108	1.6594e-104	1.1938e-110	6.5228e-116	6.099e-111	5.1746e-110	1.2346e-117	7.9203e-104	3.2887e-118	5.3971e-113	2.7539e-109	2.5014e-111	1.023e-114	2.9836e-108	1.4548e-109	9.0441e-116	1.5138e-114	4.6086e-116	3.9262e-116	1.7985e-109	3.0406e-107	2.8442e-110	5.0005e-110	3.7104e-108	3.0104e-108	7.7205e-117	1.0349e-108	3.0531e-113
39	9.4695e-60	8.8098e-112	5.5013e-114	3.0974e-116	6.3814e-110	8.9249e-111	6.4732e-110	2.2786e-112	1.0275e-112	6.1891e-114	7.5089e-116	7.5185e-120	2.6233e-113	1.9564e-111	4.969e-113	2.2763e-110	3.7813e-115	1.3638e-109	8.9391e-110	1.26e-119	9.315e-114	1.452e-118	1.0583e-113	2.9166e-114	6.7105e-113	2.759e-108	9.6317e-112	4.566e-111	1.259e-112	7.1388e-112	3.6845e-116	1.0199e-120	1.1239e-111	1.2157e-111	7.7789e-112	8.1397e-107	6.4485e-111	2.1594e-114	9.427e-115	4.5516e-115	1.6957e-109	3.6491e-114	4.1951e-105	2.0173e-113	7.3973e-108	1.4045e-112	6.4508e-113	2.1493e-109	3.539e-117	1.1678e-110	9.5304e-111	4.8939e-109	1.0666e-105	1.399e-115	1.494e-114	9.7289e-118	1.3068e-114	6.3498e-113	2.7282e-115	3.1076e-110	4.5653e-112	2.9932e-111	1.8002e-112	6.1327e-121	2.1211e-118	2.5956e-110	1.0087e-114	1.4779e-113	1.5368e-114	1.8795e-109	7.0617e-112	3.8059e-111	3.9641e-116	2.8149e-109	1.2885e-106	4.2418e-112	3.6936e-118	2.8737e-114	5.0694e-113	1.0013e-121	1.1011e-106	2.7284e-120	9.2357e-116	5.0206e-112	7.5783e-114	1.9151e-116	7.2912e-110	6.9812e-112	8.7145e-118	8.8171e-117	5.2101e-120	2.2531e-118	4.4136e-112	1.6719e-109	1.3761e-112	4.8787e-113	1.0271e-110	2.7153e-109	6.2612e-121	8.4451e-111	3.1764e-116
40	1.0548e-61	9.8397e-116	1.5357e-116	4.1696e-119	5.5366e-113	3.8698e-113	1.15e-112	3.0691e-114	1.6014e-114	6.4488e-116	1.2259e-118	3.1884e-123	5.9423e-116	1.3504e-114	1.9245e-115	5.5057e-113	5.3781e-118	9.5491e-112	3.2225e-111	1.1476e-122	1.1409e-116	1.0873e-119	4.4068e-116	1.198e-116	5.2353e-117	1.6431e-110	4.3712e-113	2.5931e-113	1.4106e-116	6.163e-114	5.6865e-119	1.1644e-123	2.0055e-115	3.2068e-114	6.3055e-115	4.7336e-109	2.3193e-113	1.9982e-116	1.2515e-117	1.8481e-117	6.2489e-112	5.312e-116	5.7055e-107	1.6755e-116	9.4291e-111	7.2354e-115	7.8953e-115	1.8567e-112	5.1335e-121	1.2826e-111	7.5404e-113	6.7709e-112	6.2777e-108	6.4408e-118	9.5769e-117	2.9116e-119	1.4655e-117	9.9903e-116	1.7378e-118	5.2669e-112	5.2406e-114	8.221e-114	4.9564e-116	1.9668e-123	5.8716e-121	2.6703e-112	2.3759e-116	2.4864e-116	6.7685e-116	2.255e-111	4.4286e-114	9.5914e-115	1.0969e-118	1.3791e-111	8.6059e-111	2.9217e-114	3.0917e-120	7.1488e-117	8.041e-115	6.7155e-123	1.6252e-108	9.7148e-122	1.076e-119	1.0693e-115	1.4095e-116	1.2155e-118	3.6106e-113	3.7178e-114	2.2018e-120	2.7575e-120	3.8987e-122	1.0376e-120	4.3636e-114	1.5873e-112	1.6697e-114	4.5e-115	2.3212e-113	2.9596e-111	1.117e-122	1.0009e-112	1.6667e-117


==> log2bound.txt <==
1	0.31549	0.34305
2	0.04543	0.003329
3	0.0065414	2.6088e-05
4	0.00094194	1.9724e-07
5	0.00013563	1.4745e-09
6	1.953e-05	1.0956e-11
7	2.8123e-06	1.0334e-13
8	4.0495e-07	9.2228e-14
9	5.7029e-08	9.0316e-14
10	8.0198e-09	8.1169e-14
11	1.1278e-09	7.7459e-14
12	1.586e-10	7.536e-14
13	2.2304e-11	7.1821e-14
14	3.1364e-12	7.0078e-14
15	4.4107e-13	6.9417e-14
16	6.2026e-14	6.8752e-14
17	8.7221e-15	6.5492e-14
18	1.2266e-15	6.289e-14
19	1.725e-16	6.2727e-14
20	2.4258e-17	6.0024e-14
21	3.4112e-18	5.8963e-14
22	4.7973e-19	5.7781e-14
23	6.7458e-20	5.7058e-14
24	9.4864e-21	5.6706e-14
25	1.3341e-21	5.5936e-14
26	1.8761e-22	5.5506e-14
27	2.6381e-23	5.4695e-14
28	3.7101e-24	5.4117e-14
29	5.217e-25	5.3479e-14
30	7.3367e-26	5.2691e-14
31	1.0318e-26	5.1562e-14
32	1.4511e-27	5.0871e-14
33	2.0407e-28	5.0318e-14
34	2.8697e-29	4.9678e-14
35	4.0356e-30	4.9606e-14
36	5.6752e-31	4.9128e-14
37	7.9809e-32	4.9054e-14
38	1.122e-32	4.8615e-14
39	1.5779e-33	4.7984e-14
40	2.219e-34	4.7708e-14


==> logbound.txt <==
1	1.1622	0.052657	0.021444	0.013376	0.037683	0.019104	0.024851	0.041746	0.046473	0.062	0.063049	0.015166	0.0051797	0.04621	0.014881	0.038693	0.0011801	0.040243	0.027986	0.077126	0.011756	0.042683	0.012467	0.041788	0.035338	0.051113	0.091271	0.0087409	0.076828	0.057516	0.053976	0.01229	0.021732	0.013665	0.013806	0.018342	0.060819	0.037919	0.01524	0.074812	0.0068992	0.051711	0.037881	0.027399	0.02306	0.0098443	0.0033419	0.015677	0.014662	0.039708	0.0093392	0.060348	0.041665	0.051336	0.047013	0.059738	0.06325	0.034972	0.034171	0.079151	0.027461	0.051437	0.024641	0.016331	0.018059	0.056288	0.010268	0.036434	0.027506	0.023793	0.021638	0.030486	0.00464	0.08103	0.03103	0.065082	0.026941	0.053063	0.095415	0.0027171	0.013276	0.053248	0.035035	0.062193	0.03974	0.035598	0.060011	0.027883	0.026419	0.043738	0.0015404	0.0031438	0.010264	0.002326	0.025763	0.038263	0.04441	0.076132	0.0045121	0.038564	0.0055688
2	0.1343	1.1925e-07	1.0722e-07	1.9925e-06	1.1439e-07	1.2656e-06	1.3226e-06	1.7545e-07	8.9044e-06	9.4564e-07	2.3786e-06	2.1185e-06	6.3913e-07	6.9489e-07	9.7714e-08	6.846e-08	2.2741e-07	1.1734e-07	7.409e-08	5.3017e-07	2.7888e-07	8.9195e-07	9.0689e-07	1.4736e-05	5.245e-06	5.6213e-06	2.3273e-06	2.6476e-06	9.4232e-06	2.4566e-06	1.6599e-06	3.6191e-06	1.3766e-05	6.8115e-06	3.1035e-07	9.7362e-07	4.3891e-05	2.1408e-07	6.0142e-07	6.7685e-06	6.0753e-08	4.7566e-07	6.3994e-07	4.7662e-06	4.8876e-08	2.5667e-06	3.2004e-08	2.4947e-07	4.574e-06	2.0172e-06	1.1853e-06	4.1574e-06	3.6619e-07	9.1375e-07	1.5778e-05	8.349e-07	2.1745e-06	8.3427e-07	6.6206e-07	1.9963e-05	7.9471e-07	5.9761e-07	9.616e-07	6.2889e-07	2.5948e-06	4.0877e-06	4.7468e-07	1.0781e-05	2.963e-06	8.8534e-07	6.2536e-06	1.5953e-07	5.2701e-07	3.732e-06	7.9876e-06	4.7973e-06	3.0871e-07	2.3006e-06	8.9765e-06	4.7834e-07	7.8941e-07	2.1383e-06	2.3207e-07	7.6897e-06	1.4319e-06	2.5461e-08	3.1676e-06	2.6426e-06	4.5702e-06	5.2134e-07	2.162e-07	1.9899e-07	1.5823e-06	1.694e-09	5.7639e-06	8.1704e-07	3.8648e-06	1.1298e-06	5.0595e-07	1.0774e-06	1.2567e-06
3	0.015519	8.8016e-12	5.1571e-12	1.6545e-11	3.1571e-12	3.4556e-11	4.4394e-11	2.2859e-13	9.5558e-11	2.6925e-11	1.138e-11	4.7195e-11	3.6549e-12	8.4972e-11	2.9506e-11	2.6913e-12	5.0209e-11	2.6974e-12	1.0812e-11	8.805e-12	1.7769e-11	1.6869e-12	2.7039e-11	2.5738e-10	2.2983e-10	6.1005e-11	3.828e-11	2.8549e-10	4.438e-10	9.2675e-11	2.8773e-10	1.0004e-09	1.1376e-09	7.0909e-10	5.9371e-11	8.0813e-11	5.9081e-09	1.9039e-11	2.7978e-12	3.9818e-10	3.9977e-12	2.4295e-11	3.421e-10	9.8724e-12	6.5214e-13	9.936e-12	2.0608e-12	1.2532e-11	6.4325e-12	3.9686e-10	1.8436e-11	1.2665e-10	4.9632e-11	9.7453e-12	9.2575e-10	1.0765e-10	5.778e-11	1.0681e-11	2.7685e-11	1.1771e-09	5.651e-11	4.4312e-11	4.9231e-11	8.5704e-11	1.576e-12	3.1666e-10	3.7762e-12	3.9036e-09	2.9811e-10	4.4768e-11	1.4327e-09	2.72e-11	8.3861e-11	2.4203e-09	1.2381e-10	7.9341e-10	1.545e-13	1.433e-10	1.9398e-10	6.6655e-12	2.7327e-11	1.9491e-11	2.224e-11	7.2569e-10	4.0031e-11	3.4091e-13	4.0908e-11	1.0385e-10	1.584e-10	2.5159e-12	3.4107e-11	1.5919e-11	2.6335e-11	7.4086e-15	5.6487e-11	1.2559e-12	2.0649e-10	2.285e-10	8.1672e-12	1.3561e-10	1.8556e-11
4	0.0017933	1.2453e-18	2.617e-16	8.5026e-16	4.0112e-16	2.1125e-16	6.8973e-16	8.1714e-16	3.4094e-16	1.1795e-16	3.0675e-16	7.7658e-15	1.5923e-17	2.1127e-15	5.4856e-16	1.0339e-15	1.4864e-14	7.9915e-16	2.8015e-16	2.4902e-15	5.8293e-16	1.6212e-17	6.1675e-17	5.2218e-15	3.1952e-14	7.6985e-15	3.4811e-15	2.5283e-14	1.6798e-13	1.2099e-14	2.1462e-14	8.1094e-15	1.4221e-14	7.4627e-15	1.0795e-14	1.1016e-15	1.6366e-13	6.0798e-18	3.4356e-17	1.5534e-14	9.661e-16	1.3093e-15	1.455e-14	1.3229e-15	1.0264e-17	7.0342e-16	1.1668e-17	3.0617e-16	7.4426e-16	1.445e-14	5.332e-16	2.6654e-14	7.3528e-16	2.1101e-16	2.2798e-13	1.2799e-16	1.1213e-15	1.3781e-16	4.5291e-15	8.9321e-15	2.993e-15	9.7898e-15	8.3439e-16	1.7882e-14	2.0295e-16	3.8432e-14	3.3987e-16	2.3012e-14	2.0691e-14	3.0369e-16	2.6656e-14	7.0457e-16	5.1497e-16	8.4252e-14	2.693e-14	2.648e-14	4.3498e-18	5.9202e-15	1.013e-15	1.7524e-16	2.1819e-15	1.0703e-16	8.4746e-16	4.0853e-14	2.5092e-16	2.761e-17	3.2095e-15	7.2922e-15	1.2948e-16	3.5869e-16	6.1923e-15	2.9983e-16	4.1126e-15	6.6842e-19	4.5889e-15	8.3912e-17	1.675e-15	1.7814e-15	6.5214e-16	3.8757e-14	6.4106e-15
5	0.00020723	2.6984e-19	1.1011e-17	4.7493e-17	6.5032e-18	6.574e-18	1.9516e-17	1.701e-17	2.6281e-18	3.301e-17	1.8322e-17	1.1686e-16	1.1305e-17	4.3845e-18	4.1465e-18	1.2016e-17	3.1667e-16	2.0959e-17	4.2583e-17	9.6321e-20	1.6704e-16	1.8944e-19	1.0604e-17	9.1447e-17	6.6756e-16	1.8294e-17	7.2641e-17	1.3391e-16	1.4366e-16	7.7432e-17	1.7502e-17	1.2444e-16	8.471e-17	4.1709e-17	7.5806e-17	2.4699e-17	8.955e-17	1.0637e-19	6.448e-18	2.821e-16	1.6043e-17	2.9643e-17	4.2567e-17	3.3359e-19	5.6865e-18	4.5132e-17	1.8645e-19	1.748e-17	1.7601e-16	7.6408e-17	2.3872e-17	6.0812e-16	3.1534e-20	4.0992e-18	3.0923e-17	6.8036e-19	1.9708e-17	2.5918e-18	1.5207e-18	5.8986e-16	2.1843e-16	8.1504e-18	3.2885e-17	2.0999e-17	4.3365e-19	2.5349e-16	1.9102e-17	1.9516e-17	4.263e-18	2.9848e-17	2.0041e-16	3.0137e-16	1.4934e-18	1.2163e-17	4.1003e-16	3.3676e-16	1.528e-18	1.7325e-17	2.3578e-16	6.7082e-18	9.0747e-18	6.94e-18	3.0381e-16	1.6596e-17	4.1854e-17	1.0938e-17	1.4096e-16	3.5437e-17	1.9376e-18	5.1112e-17	5.1451e-18	7.8677e-18	8.8276e-18	6.3485e-20	9.4374e-19	6.6435e-19	1.9914e-16	3.2223e-16	1.344e-16	2.0159e-17	2.356e-17
6	2.3947e-05	3.691e-20	8.7527e-21	2.4416e-18	4.9691e-18	2.1993e-19	5.111e-19	1.6987e-18	3.8604e-19	7.252e-18	7.9166e-18	8.4843e-18	7.4809e-19	1.3325e-18	1.5939e-18	1.32e-21	6.4697e-18	1.1054e-18	2.161e-18	3.6057e-21	1.4311e-17	1.0744e-19	3.2091e-18	5.6198e-18	2.1495e-16	1.9905e-19	1.5272e-17	2.7293e-17	1.3385e-16	2.6504e-17	1.6884e-17	5.1422e-18	3.2271e-17	2.2995e-18	6.2693e-17	3.7057e-18	3.5237e-17	4.6484e-21	3.4922e-19	4.3863e-17	1.1731e-19	1.3712e-17	2.619e-17	4.6033e-20	9.5245e-20	5.1022e-18	2.4276e-20	1.0284e-18	3.4029e-18	4.3251e-17	1.095e-17	2.3934e-16	6.7598e-21	7.5164e-19	1.6198e-17	3.0753e-21	7.2517e-19	1.0774e-18	1.0838e-19	1.4035e-16	1.7365e-17	1.2381e-18	6.481e-18	6.8939e-18	5.8258e-20	9.7106e-17	8.5132e-18	7.249e-18	4.8339e-19	4.931e-18	1.3527e-17	8.0929e-19	1.0298e-18	9.4681e-18	7.2337e-17	1.3853e-17	4.6348e-19	2.8079e-18	2.2664e-17	6.5115e-19	2.6018e-18	2.1275e-18	2.2114e-16	2.6652e-18	1.5566e-17	2.7736e-18	3.7129e-18	1.6705e-17	1.5994e-19	1.9256e-18	4.5552e-18	4.9694e-18	8.4361e-19	1.0146e-20	2.2837e-19	2.1673e-20	2.7877e-17	8.0134e-17	3.8379e-18	9.0841e-18	7.3543e-18
7	2.7673e-06	1.3787e-20	7.0381e-21	1.603e-18	1.9524e-18	3.5953e-20	1.8306e-19	4.3257e-20	1.0009e-19	5.3139e-19	7.7321e-19	1.0226e-18	8.5248e-20	7.8708e-19	5.8597e-19	5.6919e-22	1.7765e-18	2.0068e-19	9.0194e-19	6.3867e-22	5.4374e-19	3.3718e-20	1.4383e-18	4.1305e-18	9.3658e-17	7.3261e-20	1.0788e-17	1.3607e-17	3.4671e-17	8.064e-18	1.0558e-17	8.5014e-19	1.108e-17	5.9869e-19	2.337e-17	1.581e-18	1.2433e-18	1.016e-21	2.5851e-19	1.8129e-17	1.3469e-21	1.4928e-18	1.4439e-17	2.5702e-20	3.7565e-20	1.2598e-19	3.7276e-21	3.175e-20	1.2818e-18	3.8078e-18	2.6638e-20	4.7619e-17	1.7008e-21	4.74e-19	1.0927e-18	8.368e-22	4.7498e-19	3.0763e-19	3.5878e-20	1.2067e-17	8.3777e-18	6.3804e-19	1.1548e-18	1.273e-18	8.1018e-21	4.038e-17	2.956e-18	5.1807e-19	4.3919e-19	2.6511e-18	1.3593e-18	4.5712e-19	5.6432e-19	2.704e-18	7.7578e-18	2.2702e-18	8.9948e-20	5.9786e-19	1.3833e-18	3.2255e-19	1.2919e-18	1.0237e-18	5.9748e-17	8.9665e-19	4.3928e-18	5.6998e-19	8.8822e-19	5.3971e-19	3.2607e-20	6.5736e-19	1.3762e-18	2.5442e-18	3.3419e-19	1.4113e-21	1.4909e-19	3.7327e-21	2.689e-18	3.4783e-17	1.1854e-18	7.2158e-19	6.8489e-20
8	3.1979e-07	8.8526e-21	1.1561e-21	1.045e-18	2.2763e-19	2.5808e-21	5.9891e-21	1.053e-21	3.028e-20	1.7665e-19	2.8918e-19	1.3256e-19	3.7731e-21	5.5176e-19	1.8092e-19	2.3459e-23	2.9361e-20	8.2478e-20	6.1262e-20	3.5484e-22	4.2974e-19	7.2922e-21	7.9378e-19	8.429e-19	5.0563e-17	5.6578e-21	5.4445e-18	9.2948e-18	1.8741e-18	4.4707e-18	3.5954e-18	4.4459e-19	2.4246e-18	1.3575e-19	2.0768e-17	6.6116e-19	3.2965e-19	3.5325e-23	4.6222e-20	1.3656e-17	8.8545e-22	2.2102e-19	5.1493e-19	1.5182e-20	1.284e-20	4.9518e-20	7.7948e-22	1.4464e-20	1.4453e-19	1.7982e-19	1.8641e-20	8.5726e-18	7.5786e-22	2.6874e-19	3.5635e-19	1.4378e-22	1.6706e-19	9.9597e-20	1.4726e-21	4.7117e-18	2.2024e-18	2.5442e-19	4.1048e-19	5.1019e-19	2.1638e-21	3.151e-17	1.3989e-18	1.7153e-20	2.1118e-19	1.2667e-18	2.9818e-19	2.4484e-19	1.3827e-19	1.2394e-18	1.4042e-18	3.7526e-20	1.0731e-20	1.9105e-19	4.6675e-20	7.1978e-20	7.6664e-20	5.4103e-19	1.7106e-17	2.2029e-19	3.1507e-18	8.6192e-20	6.0226e-20	2.235e-19	5.0934e-21	3.1879e-20	5.4753e-19	6.1441e-19	1.3737e-19	4.02e-22	3.0868e-20	1.9636e-21	7.237e-19	2.4282e-18	2.2415e-19	2.7463e-19	1.5372e-20
9	3.6148e-08	2.9026e-21	3.6825e-22	6.0822e-19	6.7553e-20	1.6988e-21	1.8108e-21	1.653e-23	7.061e-21	5.1187e-20	9.0651e-20	3.5594e-20	2.9903e-21	1.6532e-19	8.6754e-20	1.9768e-23	1.3076e-20	4.9386e-20	2.1198e-20	1.1552e-22	2.283e-19	7.1711e-22	3.5158e-19	3.4732e-19	3.4209e-17	1.9693e-21	3.4674e-18	6.9102e-19	9.9919e-21	1.4884e-18	2.8895e-19	1.046e-19	1.141e-18	1.0135e-19	1.2429e-17	1.6666e-19	1.1193e-19	3.0847e-23	8.4007e-21	2.5135e-18	3.5186e-22	1.9898e-19	1.3077e-19	1.1179e-20	1.9647e-21	1.7863e-20	3.4079e-22	7.9048e-21	4.9097e-21	3.1411e-20	1.4711e-21	6.2502e-18	4.1312e-22	1.4725e-19	6.1711e-20	1.1203e-22	4.5926e-20	5.0622e-20	4.328e-22	2.7683e-18	5.3333e-19	1.3594e-19	2.7352e-19	1.0397e-19	5.2044e-22	2.4802e-17	7.2829e-19	2.8239e-21	1.6582e-19	1.0294e-18	4.1022e-20	3.6555e-20	4.033e-20	5.7524e-19	9.8981e-21	6.3611e-21	9.0305e-22	9.5089e-20	8.5295e-21	3.9767e-20	4.6943e-21	9.8869e-20	7.4129e-18	1.6087e-19	1.6581e-18	5.3752e-20	2.9209e-20	2.7976e-20	3.0351e-21	1.7178e-20	2.3639e-19	4.6531e-19	1.1712e-19	1.5879e-22	5.0938e-21	9.3128e-23	9.4158e-20	1.7082e-18	1.402e-19	3.6435e-20	1.6671e-21
10	4.0796e-09	6.2746e-22	1.424e-22	3.8682e-19	1.031e-20	5.2613e-22	4.2839e-22	9.1603e-24	3.306e-21	2.5931e-20	7.4495e-20	5.2537e-22	1.1107e-21	8.4888e-20	2.5779e-20	8.8786e-24	4.9603e-21	1.9101e-20	1.317e-20	3.3799e-23	1.7957e-19	4.3152e-24	1.5594e-19	1.3324e-19	1.1927e-17	1.5944e-21	2.1737e-18	1.5083e-19	3.3944e-21	1.0984e-18	7.0024e-20	2.7369e-20	5.5526e-19	1.8647e-20	4.5121e-18	5.1516e-20	4.15e-20	2.529e-24	6.7494e-21	8.1948e-19	1.4015e-22	7.6109e-20	4.0005e-20	6.2947e-21	4.0991e-22	2.9282e-21	2.4768e-22	4.1472e-21	2.0245e-21	8.0678e-21	9.6107e-22	5.2775e-18	1.6004e-22	6.8461e-20	1.1321e-20	3.3024e-23	1.7488e-20	1.1038e-20	3.5029e-22	6.2833e-19	2.3207e-19	2.1545e-20	1.6886e-19	9.4124e-20	6.9883e-23	7.2205e-19	3.4366e-19	9.695e-22	1.2073e-19	7.8087e-19	2.6007e-20	1.1156e-20	1.9873e-20	3.3937e-19	1.9964e-21	2.4473e-21	1.7899e-22	5.8504e-20	1.9124e-21	3.7502e-20	7.2454e-22	4.767e-20	1.8308e-19	4.2325e-20	1.55e-18	5.7448e-21	8.1573e-21	1.6866e-21	9.5466e-22	6.7324e-21	1.1701e-19	6.9167e-20	6.8899e-20	8.855e-23	1.3444e-21	2.4308e-24	4.0401e-20	4.6369e-19	2.8531e-20	1.8982e-20	9.6644e-22
11	4.604e-10	6.8725e-23	1.1751e-23	2.6066e-19	3.4361e-21	2.6484e-22	1.9887e-22	5.6123e-24	4.1108e-22	1.7094e-20	6.411e-20	2.2489e-22	7.2111e-22	4.5248e-20	8.468e-21	1.6399e-24	5.3586e-22	9.6771e-21	2.8289e-22	1.7904e-23	1.0546e-19	8.7914e-25	6.6517e-20	4.2311e-20	5.6029e-18	8.333e-22	3.5336e-19	8.7412e-20	1.74e-21	6.0309e-19	1.6339e-20	2.0474e-20	1.1172e-19	1.0233e-20	3.3364e-18	8.5641e-21	2.133e-20	1.2013e-25	2.7765e-21	4.6996e-19	8.4674e-24	3.9864e-20	1.1318e-20	2.8179e-21	8.2473e-23	9.5965e-22	9.9078e-23	3.6593e-23	5.8651e-22	3.9483e-21	1.501e-22	4.9087e-20	6.8958e-23	4.7081e-20	7.5127e-21	2.8266e-23	1.8305e-21	2.6101e-21	1.8666e-22	8.1084e-20	1.4356e-19	1.4324e-20	9.4191e-20	1.2901e-20	3.3768e-23	1.3021e-19	2.6575e-19	2.097e-22	6.9199e-20	3.6214e-19	1.0928e-20	4.9264e-21	4.9307e-21	1.4432e-19	1.1836e-21	1.4789e-21	8.5123e-23	1.8783e-20	4.0914e-22	3.2709e-20	1.7408e-22	2.3698e-20	7.5202e-20	1.3064e-20	3.9377e-19	4.4819e-21	3.5475e-21	3.7633e-23	6.8483e-22	2.6548e-21	1.3198e-20	5.9405e-20	3.8523e-20	2.2254e-23	2.0766e-22	5.1326e-25	3.6335e-21	2.8802e-19	2.547e-20	7.93e-21	1.0949e-22
12	5.196e-11	2.9533e-23	2.4473e-24	2.3346e-20	1.4734e-21	6.7681e-23	9.4794e-23	1.8827e-24	6.6851e-23	5.193e-21	2.7487e-20	2.1622e-22	2.1534e-22	7.7468e-21	2.1512e-21	6.0184e-25	2.5634e-23	6.968e-21	2.2407e-22	3.0357e-24	5.0081e-20	3.3747e-25	1.3459e-20	1.128e-20	4.2727e-18	4.8714e-22	2.3394e-19	3.3881e-20	5.3174e-23	2.2738e-19	4.2741e-21	6.8523e-21	4.3761e-20	5.6075e-21	1.9361e-18	9.2521e-22	1.2002e-20	5.5219e-26	8.5832e-22	2.8906e-19	2.6809e-24	1.4881e-20	6.9451e-21	2.6199e-21	2.5775e-23	6.0919e-22	3.1107e-23	1.5134e-23	1.8992e-22	2.0842e-21	3.719e-23	2.7412e-20	2.7785e-23	9.3299e-22	2.7937e-21	7.1801e-25	2.6039e-22	2.4001e-21	1.5785e-22	7.351e-21	6.1878e-20	1.1222e-20	5.9644e-20	3.0845e-21	2.9852e-24	1.513e-20	6.3633e-20	3.5756e-23	4.7639e-20	1.5425e-19	3.9961e-21	3.3613e-21	1.4367e-21	6.8744e-20	5.1963e-22	8.0794e-22	3.0654e-23	8.6764e-21	7.5175e-23	1.2796e-20	6.4815e-23	1.1031e-20	2.6066e-20	4.4372e-21	1.7767e-19	3.2276e-21	8.8614e-22	1.7329e-23	2.8864e-22	1.7363e-21	3.7299e-21	3.8395e-20	1.8119e-20	2.0026e-23	1.7134e-23	2.7142e-25	1.8909e-22	1.2896e-20	2.3633e-21	1.2611e-21	5.0687e-23
13	5.8639e-12	1.9079e-23	1.3611e-24	8.7271e-21	6.876e-22	4.8075e-23	1.1632e-23	8.9803e-25	2.525e-23	2.1564e-21	1.4656e-20	6.7499e-23	4.3861e-23	7.568e-23	1.8389e-22	2.8643e-25	1.0361e-23	2.6088e-21	7.999e-23	5.2361e-25	1.4471e-20	2.3571e-25	6.7341e-21	6.8412e-21	1.3525e-18	3.3577e-22	8.0195e-20	3.2605e-20	1.5468e-23	1.0449e-19	3.9995e-21	3.8072e-21	9.6818e-21	2.9341e-21	1.2412e-18	3.0787e-22	7.1657e-21	4.0969e-26	7.0193e-22	1.4321e-19	7.7647e-26	8.1159e-21	2.3916e-22	1.336e-21	4.4587e-24	1.7575e-22	1.7734e-23	2.3628e-24	7.3826e-23	6.4714e-22	2.3035e-23	2.2624e-20	7.6051e-24	3.0527e-22	6.863e-22	4.4691e-25	1.197e-22	1.0321e-21	8.0974e-23	1.5151e-21	1.7892e-20	6.0564e-23	1.7555e-20	1.7844e-21	1.2646e-24	1.0905e-20	4.1448e-21	5.9943e-24	3.5101e-20	1.198e-19	2.4469e-21	1.9505e-21	2.1777e-22	3.5844e-20	9.3268e-23	8.123e-23	2.0289e-23	2.5644e-21	1.5464e-23	8.5123e-21	1.1586e-23	3.8724e-21	1.4314e-20	2.449e-21	8.6328e-20	1.024e-21	6.6181e-22	2.2242e-24	1.1514e-22	7.5952e-22	1.0768e-21	4.7498e-21	7.9714e-21	4.2742e-24	1.2331e-24	2.6446e-25	5.9517e-23	8.1301e-21	1.4706e-21	1.0613e-21	1.436e-23
14	6.6176e-13	7.1655e-24	1.0151e-25	4.2318e-21	5.9672e-22	3.456e-23	7.3698e-24	6.3422e-25	1.803e-23	8.1732e-22	1.3913e-20	3.5632e-23	7.3639e-24	2.3618e-23	2.3913e-23	1.9595e-25	2.1163e-24	1.5806e-21	3.3706e-23	3.3226e-25	1.1216e-20	5.8021e-26	3.551e-24	4.9826e-21	7.8995e-19	1.1267e-22	2.5248e-20	1.8127e-20	1.3208e-23	1.8688e-20	2.4672e-23	2.3158e-21	8.0558e-21	1.6632e-21	9.1045e-19	1.0424e-22	9.5581e-22	1.8869e-26	2.899e-22	7.933e-20	3.7178e-26	4.3837e-23	1.8758e-23	8.1689e-22	2.9584e-24	6.9061e-23	1.1026e-23	1.4735e-24	5.6729e-23	8.9014e-23	1.7352e-23	5.5146e-21	4.9452e-24	6.7842e-23	3.3384e-22	1.1365e-25	5.8758e-23	6.7259e-22	3.7562e-24	3.5604e-22	1.1037e-20	6.0133e-24	1.353e-20	4.7767e-22	7.0774e-25	3.1403e-21	2.1024e-21	9.8922e-25	1.7172e-20	1.0183e-19	1.04e-21	7.0521e-22	6.2157e-23	1.8729e-20	4.2988e-23	2.5884e-23	5.9607e-24	9.4055e-22	7.1023e-24	5.6518e-21	2.1148e-24	1.8443e-21	1.0078e-20	1.1972e-21	3.4496e-20	4.196e-23	2.8676e-22	1.4028e-24	1.7355e-23	4.6417e-22	8.7994e-23	2.5539e-21	1.6225e-21	7.7021e-25	5.5878e-25	1.8781e-25	4.652e-23	6.7338e-21	3.0913e-23	1.9969e-22	4.4023e-24
15	7.4685e-14	1.6607e-24	1.7688e-26	7.7324e-23	4.2193e-22	5.7908e-24	2.0168e-24	3.0442e-25	1.2841e-23	1.8251e-22	7.2444e-21	2.938e-23	2.1781e-24	3.2068e-24	4.1652e-24	6.9052e-26	1.2205e-24	5.3491e-22	1.147e-23	5.3168e-26	4.9594e-21	3.7232e-26	4.7088e-25	2.9705e-21	1.8159e-19	5.3363e-23	1.8702e-21	1.0243e-20	6.0782e-24	8.0119e-21	1.3923e-23	1.6111e-21	6.7091e-21	1.2842e-21	8.2872e-20	3.6901e-23	3.1461e-22	9e-27	6.6742e-23	2.6093e-20	6.6165e-27	1.6835e-23	8.1095e-24	3.3483e-22	1.0552e-24	3.5231e-23	4.3792e-24	4.8953e-27	4.354e-23	5.1887e-23	9.0555e-24	1.6394e-21	1.2557e-24	3.4177e-23	1.3208e-22	8.1234e-26	4.8548e-23	2.2853e-22	1.5496e-24	8.8969e-23	7.5881e-22	4.4817e-24	1.0183e-20	1.0299e-22	3.6814e-25	7.3938e-22	7.025e-22	2.7159e-25	5.1289e-21	7.6949e-20	7.4312e-22	4.6368e-22	2.1373e-23	5.4134e-21	5.7648e-24	2.9992e-24	4.5451e-24	2.7901e-22	2.6093e-24	2.6281e-21	6.504e-25	9.4346e-22	4.3589e-21	2.4051e-22	7.314e-21	4.9503e-24	6.68e-23	2.5841e-25	7.48e-25	2.0612e-22	3.8024e-23	9.316e-22	2.54e-22	3.5149e-25	2.0094e-25	9.0206e-26	3.0407e-23	3.5289e-21	7.9649e-24	4.691e-23	1.4925e-24
16	8.4285e-15	1.1837e-25	1.0739e-27	4.2888e-23	1.2008e-22	1.2211e-24	1.4079e-25	4.2105e-26	9.9591e-24	5.0278e-23	2.6617e-21	1.406e-23	3.092e-25	1.4473e-24	3.639e-24	3.4209e-26	7.3821e-25	3.3414e-22	8.4199e-24	6.5331e-28	3.7553e-21	2.7732e-26	6.5245e-26	2.5054e-21	8.8823e-20	7.546e-24	1.6325e-21	7.0476e-21	1.925e-24	2.8663e-21	9.4716e-24	4.9903e-23	1.1356e-21	8.1418e-22	3.9997e-20	1.8567e-23	1.2471e-22	7.6763e-27	4.11e-23	5.4256e-21	2.1538e-27	6.544e-24	6.8225e-25	1.0065e-22	8.3754e-25	2.1386e-23	1.9227e-24	1.0973e-27	2.0156e-24	1.8986e-23	6.2454e-24	8.4186e-22	9.3058e-25	1.2855e-23	5.8451e-24	1.5996e-26	1.26e-23	1.8209e-22	3.3547e-25	4.1027e-23	2.7301e-22	2.8038e-24	5.852e-21	4.9553e-23	1.3249e-25	3.3637e-22	4.2272e-22	1.3275e-25	2.3431e-21	4.5271e-20	3.7839e-22	2.3218e-23	8.1002e-24	2.2439e-21	1.8439e-24	1.7543e-24	2.8547e-24	2.3843e-22	9.1885e-25	2.2506e-21	7.8391e-26	1.8159e-22	5.6657e-23	8.6617e-23	6.7347e-21	1.1687e-24	3.3729e-23	7.878e-28	4.6597e-25	1.0042e-22	8.1611e-24	5.4167e-22	1.0078e-22	2.4735e-25	8.617e-26	3.6857e-26	4.2837e-24	2.2748e-21	4.6971e-24	9.0831e-25	6.663e-25
17	9.5116e-16	6.4589e-26	1.8311e-28	1.1989e-23	9.2002e-23	4.4482e-25	1.4186e-26	3.1411e-26	7.9797e-24	6.2041e-24	1.3868e-21	1.0886e-23	3.6673e-26	8.7427e-25	1.7802e-24	2.404e-27	4.2118e-25	1.6748e-22	7.0703e-24	3.1718e-28	1.2425e-21	1.1763e-26	3.1595e-26	1.5816e-21	1.8722e-20	2.9771e-24	1.1697e-21	8.3038e-22	1.2973e-24	1.6551e-21	4.3061e-24	1.8817e-23	2.9643e-22	2.4826e-22	1.7737e-20	1.1198e-23	8.0244e-23	4.1558e-27	9.5836e-24	1.3522e-21	1.8272e-27	1.4934e-24	3.2214e-27	8.8902e-23	3.2812e-25	7.5428e-24	5.0302e-25	3.3473e-28	6.8159e-25	4.5916e-24	3.4972e-24	4.6057e-22	4.0967e-25	3.0389e-24	4.5799e-25	3.7338e-27	8.1968e-24	3.5791e-23	1.5358e-25	2.4615e-24	1.2744e-22	1.2615e-24	3.7267e-21	4.5389e-23	1.9114e-27	1.4647e-22	1.0034e-22	2.4136e-26	1.7578e-21	2.2608e-20	2.0273e-22	1.0496e-24	1.8942e-24	7.6476e-22	3.7173e-25	2.4964e-25	6.559e-25	1.0224e-22	3.0404e-25	7.8339e-22	4.3108e-26	1.3908e-22	1.8916e-23	4.8163e-23	3.4694e-21	3.6809e-25	2.3846e-23	3.4186e-28	1.8643e-25	6.5236e-24	4.1934e-24	2.0082e-22	1.874e-23	5.5345e-26	3.2622e-26	2.3001e-26	1.1012e-24	7.8187e-22	1.8028e-24	4.5194e-25	4.2084e-26
18	1.0735e-16	2.0436e-26	7.7608e-30	8.4406e-24	1.4186e-23	1.9531e-25	1.1103e-26	1.187e-26	4.3848e-24	3.384e-25	6.7985e-22	4.5991e-24	2.1862e-26	4.8035e-25	1.1253e-25	4.1837e-28	1.8608e-25	1.1155e-22	3.9309e-24	3.376e-29	3.8216e-23	6.028e-27	2.7263e-28	9.4944e-22	7.5116e-22	1.4495e-24	2.6343e-22	1.902e-22	4.5966e-25	2.3121e-22	8.9439e-25	1.4412e-23	1.4715e-22	2.8388e-23	6.8193e-21	3.1324e-24	4.3331e-23	2.6173e-27	2.7497e-24	2.0529e-23	4.2994e-28	2.9728e-25	2.05e-27	2.6211e-23	2.2338e-25	9.3186e-25	2.3108e-25	1.5753e-28	4.1133e-25	3.442e-24	2.0775e-24	1.2393e-22	2.0691e-25	2.1528e-25	2.3092e-25	1.0423e-27	6.6085e-24	2.6784e-23	3.0609e-26	8.1652e-26	7.1544e-23	6.5679e-25	1.021e-21	3.0384e-23	1.4596e-27	6.3194e-23	1.4676e-23	1.0232e-26	7.3334e-22	1.743e-20	3.6797e-23	3.0626e-25	1.4861e-24	1.0094e-22	8.611e-26	7.4142e-26	5.1084e-25	1.3921e-23	6.6058e-26	5.7683e-22	8.6089e-27	5.0457e-23	1.4101e-25	3.1475e-23	1.9853e-21	7.2857e-26	1.1493e-23	2.4598e-28	5.7476e-26	3.3738e-24	1.6598e-24	9.39e-23	3.772e-24	3.4134e-26	1.4677e-26	1.6366e-26	8.3203e-26	3.5537e-22	1.0205e-24	3.3212e-27	2.233e-26
19	1.2115e-17	1.1834e-26	1.4757e-30	6.1389e-24	4.8307e-24	1.4386e-25	2.587e-27	3.9674e-27	1.9074e-24	9.3148e-26	2.0474e-22	2.0498e-24	4.4699e-27	8.2183e-26	5.898e-26	2.1344e-28	3.5224e-26	4.9605e-23	1.2404e-24	5.7228e-30	1.736e-23	5.8508e-27	3.1997e-29	5.902e-22	6.1099e-23	6.0902e-25	2.0547e-22	2.2592e-23	9.6678e-26	1.5861e-22	4.4009e-25	9.1919e-24	7.8376e-23	5.7356e-24	2.0844e-22	7.8239e-25	2.6226e-23	2.0923e-27	8.8359e-25	1.314e-23	2.4761e-28	9.7287e-26	6.362e-28	4.6962e-24	9.1609e-26	9.6753e-26	2.7022e-27	1.1433e-28	3.418e-25	1.7616e-24	1.048e-24	7.7088e-24	8.8238e-26	9.6108e-26	7.4489e-27	4.6436e-28	1.3845e-24	6.6616e-24	2.7017e-26	1.5708e-26	3.0472e-23	6.3143e-25	7.9868e-23	1.3535e-23	3.3023e-28	2.5759e-23	6.0947e-25	7.0777e-28	2.0381e-22	1.3673e-20	6.4365e-24	1.0664e-25	1.2628e-24	3.633e-23	3.2022e-26	2.5371e-27	2.5366e-25	1.3593e-24	1.5226e-26	2.3145e-22	6.2517e-28	3.2272e-23	3.9785e-26	1.392e-23	1.5596e-21	5.8125e-26	1.8748e-24	1.9173e-28	2.8127e-26	2.9094e-24	1.1389e-24	5.9427e-23	6.9814e-25	3.1236e-26	5.9666e-27	5.8365e-27	3.6805e-26	1.398e-22	4.8994e-25	1.4253e-27	1.3565e-26
20	1.3672e-18	5.4588e-27	6.1005e-31	1.7968e-24	3.3974e-24	2.5651e-26	8.6322e-28	2.1526e-27	9.4036e-25	2.8242e-26	1.1083e-22	9.3303e-25	2.7894e-27	2.5692e-26	2.5126e-26	1.0092e-28	2.7533e-26	2.8759e-23	8.8119e-25	3.3864e-30	1.2997e-23	2.5706e-27	6.1058e-30	3.9462e-22	4.4895e-24	2.8733e-25	1.4824e-22	1.7115e-23	6.7138e-26	6.0612e-23	2.6195e-25	1.7368e-24	2.4516e-23	3.3887e-24	1.0658e-22	2.5483e-25	3.802e-24	8.4046e-28	2.2387e-26	3.2777e-24	1.8081e-28	5.7099e-26	6.0735e-29	1.5681e-24	7.2294e-26	6.5572e-27	1.1185e-28	4.5593e-29	1.8708e-25	9.6316e-25	5.7095e-25	3.2687e-24	3.7919e-26	1.6454e-26	1.5104e-27	2.9611e-28	4.2969e-26	3.7965e-24	1.898e-26	5.153e-27	2.6812e-23	3.1025e-25	2.1232e-23	7.7837e-24	1.4923e-28	1.69e-23	1.1358e-25	2.921e-28	9.6747e-23	7.1655e-21	3.2295e-24	1.8247e-26	8.1697e-25	4.3961e-24	8.402e-27	1.1439e-27	2.0464e-25	4.3963e-25	4.9204e-27	1.4559e-22	5.7894e-28	9.8868e-24	9.7678e-27	5.8201e-24	4.9905e-22	4.8819e-26	6.6255e-25	1.1727e-28	2.2886e-26	4.6046e-25	2.9614e-25	5.9246e-24	5.731e-25	1.0833e-26	2.129e-27	4.6635e-27	1.396e-26	6.0469e-23	1.5862e-25	6.0409e-28	4.3387e-27
21	1.543e-19	1.0193e-27	2.1488e-31	1.1136e-24	1.9257e-24	8.2927e-27	5.4516e-29	5.1842e-28	9.1972e-27	1.3803e-26	1.6371e-23	6.3833e-25	9.868e-28	9.4783e-27	1.1352e-26	4.452e-29	1.1196e-26	2.8101e-23	4.1974e-25	1.7693e-30	1.3512e-24	1.6287e-27	3.5385e-30	5.3831e-23	3.0464e-24	1.4263e-25	8.0475e-23	6.3208e-24	1.2255e-26	2.1549e-23	2.5252e-25	5.7317e-25	3.0249e-24	7.5727e-25	4.5188e-23	1.6338e-28	1.205e-24	4.8311e-28	9.9051e-27	1.3986e-24	9.7799e-29	1.7574e-26	2.4373e-29	9.126e-26	4.2522e-26	2.8017e-27	1.5204e-30	3.1866e-29	4.7153e-26	3.0611e-25	2.9943e-25	6.4957e-25	2.5345e-26	7.2011e-27	5.8184e-29	2.1739e-28	2.3826e-28	3.3787e-26	4.6641e-27	2.3828e-27	1.9037e-23	1.1417e-25	1.0329e-23	9.0405e-25	3.0441e-29	1.0749e-23	1.6639e-26	5.6129e-29	2.3154e-23	5.5576e-21	1.1088e-24	1.163e-26	5.646e-25	1.9017e-24	2.7717e-27	4.0451e-28	6.8164e-26	5.7118e-26	2.5547e-27	6.5658e-23	5.984e-29	4.1827e-24	5.261e-27	3.1527e-24	2.9513e-22	3.0566e-26	2.4202e-25	3.367e-29	2.8712e-27	1.7473e-25	7.1933e-26	9.194e-25	9.1376e-26	7.8348e-27	6.2239e-28	3.8109e-27	1.3829e-27	2.7556e-23	1.166e-25	1.5788e-28	3.821e-27
22	1.7414e-20	6.5179e-28	1.5411e-31	6.1838e-25	8.9191e-25	4.1663e-27	3.6407e-29	1.1999e-28	6.4352e-27	8.6783e-27	5.3144e-24	8.9113e-26	1.8338e-28	3.5938e-27	9.5604e-27	2.753e-29	4.8373e-27	1.5014e-23	4.7477e-26	1.3564e-30	7.8084e-25	1.6255e-28	1.2636e-30	2.1539e-23	1.4458e-24	7.8623e-26	2.5474e-23	3.2872e-24	5.9302e-27	2.0093e-23	5.0075e-26	4.6491e-25	1.3802e-25	3.1809e-25	1.1494e-23	4.7454e-29	5.1018e-25	3.2258e-28	2.3357e-28	6.305e-25	5.4881e-29	5.0113e-27	2.3185e-30	1.551e-26	1.0222e-26	1.0486e-27	6.5308e-31	3.0646e-29	2.2623e-26	2.7258e-25	4.7319e-26	4.0153e-26	2.2048e-26	3.6898e-27	1.2908e-29	1.5727e-28	6.2053e-29	6.2433e-27	1.3906e-27	2.2631e-29	6.3859e-24	6.9332e-26	2.773e-24	3.95e-25	5.9799e-30	6.9721e-24	1.306e-26	1.0855e-29	2.9285e-24	1.8629e-21	3.4029e-25	6.0457e-27	2.8543e-25	1.0627e-25	1.1778e-27	1.8655e-28	2.0087e-26	2.8264e-27	2.0346e-27	4.0787e-23	4.1612e-29	3.6105e-24	8.7222e-28	2.029e-24	1.2788e-22	1.3643e-26	1.1245e-25	3.3332e-29	2.569e-27	9.3913e-26	2.7022e-27	5.1815e-25	1.411e-26	3.1961e-27	4.0549e-28	2.2962e-27	1.6929e-28	2.5394e-23	1.5595e-26	9.5534e-29	2.4483e-27
23	1.9651e-21	4.202e-28	6.1459e-32	7.5614e-26	5.8767e-25	1.3466e-27	7.5371e-30	4.476e-29	3.2905e-27	3.6484e-27	8.325e-25	1.83e-26	1.0097e-28	8.2001e-28	4.247e-27	2.0415e-29	2.1832e-27	8.0721e-24	1.2325e-26	1.0322e-30	6.6237e-25	7.0452e-29	1.0292e-30	3.2913e-24	1.0242e-24	4.9473e-26	2.7519e-24	1.8385e-24	2.8894e-28	1.5692e-23	3.0078e-26	2.6236e-25	1.1485e-25	2.8823e-26	3.116e-24	2.26e-29	1.6395e-25	1.3498e-28	1.1385e-28	1.1656e-25	5.9399e-30	7.2725e-29	2.8938e-31	6.2546e-27	4.8942e-27	2.2408e-28	5.4619e-33	6.238e-30	4.0971e-27	2.6096e-25	2.808e-27	2.0121e-27	3.5988e-27	6.651e-28	8.0589e-30	9.8724e-29	1.3735e-29	1.585e-27	8.1797e-28	1.9027e-30	2.8788e-24	4.3916e-26	1.4549e-24	7.2316e-27	3.4503e-30	4.865e-24	1.1559e-27	2.9498e-30	2.5217e-25	1.4519e-21	3.0868e-25	6.3994e-28	1.5205e-25	5.4935e-26	8.766e-28	4.811e-29	5.8808e-27	1.8894e-27	9.3644e-28	1.2682e-23	1.6208e-29	1.0246e-24	2.0542e-28	4.1475e-25	1.5903e-23	6.8374e-27	7.8989e-26	3.053e-30	7.1763e-28	4.8102e-26	1.4408e-27	4.4798e-26	3.3538e-27	8.8465e-28	3.0286e-28	1.867e-27	1.4816e-28	1.3505e-23	9.9098e-27	6.6652e-30	6.0286e-28
24	2.2178e-22	4.4793e-29	1.5743e-32	3.0468e-26	8.3494e-26	7.3604e-28	3.9193e-30	3.1076e-29	2.688e-27	1.6148e-27	6.7851e-27	2.2763e-27	5.7109e-29	5.5895e-28	2.8457e-27	9.3549e-30	2.4077e-28	5.9467e-24	1.3856e-27	8.0015e-31	8.1904e-26	3.3789e-29	3.5591e-31	3.0462e-24	3.891e-25	2.015e-26	1.8962e-25	1.0768e-24	7.4511e-30	3.3927e-24	1.9901e-26	1.3492e-25	2.4248e-27	1.8785e-26	4.7064e-25	1.1139e-29	6.9463e-26	8.3551e-29	7.6313e-30	6.7011e-26	4.1048e-30	8.4938e-30	1.2669e-31	1.8224e-27	3.4239e-27	3.8737e-29	1.9817e-33	3.0861e-30	2.2486e-27	4.8664e-26	1.808e-27	6.8546e-28	7.5137e-28	1.6086e-28	4.1412e-30	4.9306e-29	3.0863e-30	2.8717e-28	4.5665e-28	1.6213e-30	1.6339e-24	2.7313e-26	2.0114e-25	2.68e-28	1.808e-30	3.3589e-24	1.0708e-27	2.2757e-30	3.3353e-26	1.1762e-21	2.0541e-25	3.4435e-28	6.4142e-26	1.9839e-26	8.8799e-29	1.3662e-29	1.3487e-27	4.6144e-28	2.3873e-28	6.5845e-24	8.0031e-30	4.8474e-25	5.669e-29	2.3462e-25	1.3279e-23	4.9806e-27	5.241e-26	1.9152e-30	3.5619e-28	1.2313e-26	5.7567e-28	7.0027e-27	1.369e-27	3.2567e-29	1.9668e-28	8.2349e-28	2.6423e-29	1.1155e-23	4.6558e-27	2.991e-30	5.399e-28
25	2.5029e-23	8.6508e-31	8.0212e-33	1.2744e-26	3.0325e-26	1.8382e-28	1.8802e-30	1.5969e-29	2.0892e-27	7.4784e-28	3.5568e-27	1.5108e-27	4.0992e-29	1.0685e-28	1.017e-27	6.8383e-30	7.0523e-29	2.5965e-24	8.5716e-28	2.4739e-31	2.5102e-26	8.1906e-30	2.5793e-31	8.9808e-25	6.0938e-26	9.8368e-27	7.524e-26	9.989e-25	1.9035e-30	1.5906e-24	9.5069e-27	9.4443e-26	6.5997e-28	7.0816e-27	2.0568e-25	1.1134e-30	1.21e-26	5.2746e-29	9.4479e-31	2.0887e-26	5.1111e-31	7.6353e-31	5.1029e-32	5.6768e-28	1.5071e-27	2.804e-29	1.2873e-33	9.4648e-31	5.1542e-28	9.2139e-27	2.4201e-28	3.2046e-28	5.9213e-28	1.2204e-28	1.2323e-30	3.5278e-29	1.3929e-30	5.427e-29	2.6602e-28	5.687e-31	1.191e-24	1.6445e-26	1.4217e-25	1.2314e-28	1.4685e-30	1.7254e-24	3.5892e-28	3.0548e-31	8.3699e-27	2.9543e-22	8.3759e-26	1.0936e-28	4.8434e-26	4.1113e-27	5.4962e-29	1.0637e-29	9.7757e-29	2.7838e-29	1.7189e-28	8.0778e-25	3.4046e-30	2.1079e-25	1.9406e-29	5.9546e-26	9.0666e-24	4.0333e-27	2.2127e-26	5.4514e-31	2.109e-28	2.6639e-27	2.5195e-28	2.7846e-27	4.4395e-28	2.5986e-30	1.3963e-28	6.4414e-28	1.744e-29	3.438e-24	2.8408e-27	1.3053e-30	4.0876e-28
26	2.8248e-24	6.5991e-31	3.9876e-33	7.6556e-27	1.4634e-26	9.9717e-29	1.3098e-30	4.0878e-30	8.0103e-28	2.3073e-28	2.2101e-27	8.3818e-29	9.77e-30	6.6848e-29	2.8298e-28	5.7647e-30	4.7258e-29	1.6793e-24	3.3287e-28	1.5669e-31	6.5985e-27	5.5213e-30	8.5744e-32	1.0219e-25	1.2347e-26	5.1779e-27	9.3051e-27	1.3508e-25	5.6936e-31	3.982e-25	2.6026e-28	6.9047e-26	2.5411e-28	3.971e-27	3.3667e-26	5.0679e-31	7.2397e-27	4.1823e-29	4.7943e-31	1.3696e-26	4.8706e-31	6.1454e-31	3.7406e-32	2.2247e-28	8.3255e-28	7.1918e-30	7.6934e-34	4.4024e-31	1.1546e-28	3.0017e-27	1.1025e-28	6.6955e-29	5.5426e-29	3.2297e-29	4.1117e-31	1.3765e-29	1.3363e-30	4.5528e-30	2.049e-28	1.0674e-31	9.1987e-25	6.3358e-27	1.9714e-26	3.3832e-29	6.1697e-31	7.169e-25	1.8848e-28	1.4468e-31	6.6193e-29	2.1362e-22	3.0525e-26	7.3945e-29	9.1538e-27	2.2962e-27	3.1175e-29	2.9833e-30	6.8429e-29	3.1848e-30	1.2133e-28	6.6555e-25	5.7136e-32	1.794e-25	7.5976e-30	3.2788e-26	3.6849e-24	1.0279e-27	8.1294e-27	3.5292e-31	1.4308e-28	1.4592e-27	5.3314e-29	1.2962e-27	1.5119e-28	8.2805e-32	4.7382e-29	3.8911e-28	6.5319e-30	2.2453e-24	8.3736e-29	4.5614e-31	5.9102e-29
27	3.1876e-25	1.5191e-31	3.5902e-33	2.6804e-27	9.4782e-27	3.5842e-29	7.9991e-31	1.5075e-30	4.3978e-28	1.9154e-28	5.0395e-28	3.7382e-30	5.2468e-30	3.5401e-29	1.2845e-29	4.3909e-30	1.8176e-29	5.5427e-25	1.8218e-28	5.4677e-32	7.8989e-28	3.7241e-30	6.7562e-33	8.5985e-26	6.531e-27	3.4359e-27	1.4221e-27	3.4387e-26	1.545e-32	1.9385e-25	5.4765e-29	2.5649e-26	7.9708e-29	3.3978e-27	3.3152e-27	2.9899e-32	1.2596e-27	2.6754e-29	6.6973e-32	2.1354e-27	3.7892e-31	2.2663e-31	2.1311e-32	1.323e-28	4.3425e-28	3.7068e-30	1.1442e-34	1.4445e-31	1.3098e-29	2.0132e-27	3.3025e-29	2.1957e-29	3.9581e-29	8.2427e-30	1.6699e-31	8.9033e-30	9.8648e-32	1.8577e-30	2.5028e-31	8.4858e-32	4.2292e-25	7.0425e-28	1.6435e-26	8.4496e-30	1.1781e-31	4.6459e-25	8.0452e-29	5.6359e-32	3.3265e-29	1.1073e-22	5.8335e-27	3.222e-29	5.2583e-27	7.6415e-29	1.0946e-29	1.5218e-30	2.4129e-29	4.8099e-31	5.2212e-29	1.7342e-25	1.4683e-32	2.3739e-26	3.2849e-30	1.0854e-26	1.302e-24	9.0509e-28	6.3112e-27	8.098e-32	4.2007e-29	4.5101e-28	2.6531e-29	7.6082e-28	7.7995e-29	6.9259e-32	4.5697e-30	1.8398e-28	2.8172e-30	1.169e-25	2.2181e-29	4.2441e-31	4.2589e-29
28	3.5976e-26	3.8229e-32	1.5145e-33	2.1402e-28	2.3612e-27	4.1239e-30	6.1764e-31	1.0922e-30	1.8273e-28	1.0338e-28	3.1539e-28	1.8404e-30	4.2117e-32	3.1289e-29	5.8431e-30	1.3368e-30	8.5909e-31	1.9545e-25	8.7591e-29	3.0782e-32	3.7334e-28	7.3488e-31	1.5672e-33	4.1337e-26	3.1604e-27	2.5783e-27	7.2854e-28	2.8907e-26	1.5146e-32	4.42e-26	2.1514e-29	1.1322e-26	1.8014e-29	9.6879e-28	7.0138e-28	2.226e-32	3.1195e-28	1.0285e-29	4.5672e-32	1.2269e-27	1.1253e-31	8.3455e-33	5.3921e-33	9.1383e-29	1.5032e-28	9.8749e-31	6.9153e-35	4.7494e-32	8.7545e-30	6.723e-28	1.7715e-30	4.4108e-30	2.8376e-29	1.7984e-30	8.3179e-32	5.0229e-30	2.7295e-32	1.1422e-30	4.6362e-32	6.9719e-32	1.3627e-25	4.2531e-28	2.6415e-27	4.2696e-30	5.592e-32	1.3169e-25	4.5317e-29	3.1594e-32	6.968e-30	5.9358e-23	3.0616e-27	2.1207e-29	3.7561e-27	3.8788e-29	5.7704e-30	8.9931e-31	1.8235e-29	1.2897e-31	1.5066e-29	5.8972e-26	3.0285e-33	8.1969e-27	9.6789e-31	5.9455e-27	2.5118e-25	4.6809e-28	1.204e-27	3.0866e-32	1.4363e-29	3.2812e-28	5.5261e-30	3.4765e-28	3.5922e-29	5.9541e-32	7.8415e-31	9.3689e-29	1.1432e-30	1.4516e-26	6.6208e-30	1.4447e-31	3.264e-29
29	4.0598e-27	1.5227e-32	5.6215e-34	1.4999e-28	2.9224e-29	1.1486e-30	2.2865e-31	4.7518e-31	4.431e-29	7.2157e-29	3.5886e-29	2.1969e-31	2.6251e-32	1.0805e-29	1.877e-30	8.721e-31	6.0397e-31	8.0531e-27	9.59e-30	1.0346e-32	4.7583e-29	7.6293e-32	9.8803e-34	2.1625e-26	2.5214e-27	1.8692e-27	2.7266e-29	1.4507e-26	1.125e-32	2.444e-26	4.8668e-30	7.1923e-27	2.9778e-30	5.5095e-28	1.8066e-28	3.9773e-33	2.3834e-29	8.3656e-30	1.0835e-32	9.4473e-28	4.0367e-32	2.9885e-33	1.5622e-33	2.5312e-29	9.91e-29	9.5964e-31	5.2594e-35	2.7472e-32	2.2811e-30	1.8057e-28	6.0999e-31	1.8828e-30	6.0359e-30	1.2888e-30	4.46e-32	1.1138e-30	2.4832e-33	6.6761e-31	6.7234e-33	5.5135e-32	8.6071e-26	1.1553e-28	2.1763e-28	2.7047e-30	3.0494e-32	7.1209e-26	1.3289e-29	1.0913e-32	5.6871e-30	5.2016e-23	9.0734e-28	1.6169e-29	1.2188e-27	2.0379e-29	5.4544e-30	4.4874e-31	6.2635e-30	2.3061e-32	1.7572e-30	2.4756e-26	9.4618e-34	2.7864e-27	7.7574e-31	2.1385e-27	5.2038e-26	3.3261e-28	8.5809e-28	2.1401e-32	1.2549e-30	3.0685e-29	1.0206e-30	2.7992e-28	2.6382e-29	2.103e-32	5.0954e-31	1.194e-29	5.7621e-31	4.4903e-28	4.6012e-30	8.3399e-32	1.4418e-29
30	4.5819e-28	7.0179e-33	2.8058e-34	7.7618e-29	2.9648e-30	4.1236e-31	1.0633e-31	4.6929e-31	4.0697e-29	3.1855e-29	2.2247e-31	1.1194e-31	1.1213e-32	4.6695e-30	3.0797e-31	5.0363e-31	2.2352e-31	5.585e-27	4.713e-30	6.4572e-33	2.5272e-30	3.7722e-32	6.4815e-34	1.6929e-26	8.1442e-28	1.303e-27	9.2153e-30	6.9166e-27	6.9434e-33	6.8971e-28	1.3514e-30	6.3627e-27	2.1359e-30	2.2635e-28	8.0071e-29	4.831e-34	1.6488e-29	3.5764e-30	4.4482e-33	4.0063e-28	2.2678e-32	1.0537e-33	8.4228e-34	1.9393e-29	6.3119e-29	5.2506e-31	3.2311e-35	2.2943e-33	1.3106e-31	1.27e-28	1.364e-31	1.073e-30	2.1992e-30	3.9534e-31	3.3956e-32	2.432e-31	1.3412e-33	4.6199e-31	2.2762e-33	4.5709e-32	3.7302e-26	4.18e-29	1.6365e-29	5.2862e-31	1.8982e-32	5.4176e-26	1.1532e-29	8.1934e-33	1.5141e-30	3.4504e-23	3.9719e-28	8.7543e-31	9.7131e-28	3.23e-30	1.4366e-30	2.7304e-31	2.9617e-30	1.5998e-32	1.2577e-30	5.7595e-27	4.5486e-34	6.9965e-28	8.8843e-32	1.5597e-27	4.9588e-27	3.2064e-28	5.107e-28	4.9127e-33	4.7875e-31	2.0148e-30	5.8638e-31	1.7096e-28	3.6925e-30	1.0525e-32	4.4627e-31	1.2829e-30	2.4741e-31	3.2548e-29	4.0395e-30	6.7482e-32	7.8702e-30
31	5.1713e-29	3.3937e-33	2.6367e-34	4.4869e-29	1.6351e-30	1.4313e-31	2.8276e-32	1.4542e-31	1.2562e-29	7.8525e-30	8.8013e-32	5.4819e-32	3.5683e-34	1.9395e-30	9.1655e-32	1.3423e-31	2.9523e-32	1.2063e-27	1.908e-30	4.5415e-33	1.0326e-30	1.9502e-32	1.7069e-34	1.0886e-26	1.0381e-28	6.9933e-28	5.1041e-30	5.5638e-27	5.6683e-33	3.3541e-28	3.6163e-31	4.5745e-28	1.1515e-30	6.8902e-29	4.969e-29	3.4248e-34	9.88e-31	2.4913e-30	1.349e-33	1.4909e-28	5.4653e-33	3.9404e-34	9.2947e-35	4.2547e-30	3.6745e-29	1.8015e-31	2.5957e-35	6.894e-34	1.04e-31	6.7858e-29	3.8204e-32	4.0713e-31	5.4544e-31	2.3117e-31	2.8802e-32	2.0466e-32	1.0256e-33	3.5013e-31	1.4344e-33	3.8289e-32	1.7249e-26	9.4366e-30	8.1675e-30	2.2917e-31	6.126e-33	2.9651e-26	2.6035e-30	2.4476e-33	2.8458e-31	1.4293e-23	1.1014e-28	1.4602e-31	7.4868e-28	1.9681e-30	5.3281e-31	2.8923e-32	1.4237e-30	8.2826e-33	6.9696e-31	3.6671e-27	8.8068e-35	2.9948e-28	3.8748e-32	1.204e-27	1.8062e-27	1.4685e-28	3.9755e-28	2.1787e-33	3.1355e-31	2.6171e-31	4.5618e-31	9.5256e-29	2.5037e-30	8.6238e-33	3.5816e-31	6.2331e-31	1.3242e-31	8.9316e-31	1.2356e-30	3.4173e-32	3.8089e-30
32	5.8364e-30	1.2553e-33	1.5486e-34	3.127e-29	9.2896e-31	7.9349e-32	2.6541e-32	9.7182e-32	3.1591e-30	2.2569e-30	7.8961e-32	2.4856e-32	2.4191e-34	7.5589e-31	1.459e-32	3.4129e-32	1.7556e-32	6.8311e-28	1.2108e-30	3.8677e-33	5.9101e-31	1.8679e-32	9.871e-35	8.7741e-27	2.3768e-29	3.2246e-28	3.8382e-32	1.0646e-27	3.9935e-33	1.3187e-28	2.1546e-31	1.8717e-28	1.096e-30	3.6386e-29	2.2996e-29	3.9166e-35	4.4767e-31	1.7876e-30	1.5059e-34	1.2097e-28	5.2926e-33	2.0164e-34	3.7066e-35	1.954e-30	2.4214e-29	7.2044e-32	8.5357e-36	5.0247e-34	5.303e-32	1.8989e-29	9.559e-33	1.3894e-31	7.8386e-32	9.3282e-32	1.8717e-32	8.3409e-33	2.3308e-34	1.9541e-31	5.7854e-34	3.2205e-32	9.1023e-27	2.4339e-30	4.9804e-30	2.0138e-31	2.9449e-33	1.5417e-26	1.2224e-31	1.2154e-33	8.5642e-32	5.3679e-24	5.1151e-30	1.7913e-32	4.7119e-28	9.4834e-31	4.1339e-31	9.8639e-33	1.0674e-30	2.469e-33	5.6161e-31	1.9274e-27	6.6585e-35	1.6017e-28	3.4761e-32	1.3375e-28	2.282e-28	9.0152e-29	2.4646e-28	5.1672e-34	1.4225e-31	5.5288e-32	1.4701e-31	2.845e-29	5.9901e-31	3.1972e-33	2.144e-31	3.0824e-31	1.0187e-31	2.7252e-31	5.7272e-31	1.4989e-32	1.8506e-30
33	6.5868e-31	6.998e-34	6.4702e-35	1.9398e-29	7.5929e-31	2.3233e-32	1.26e-32	8.3322e-32	1.0038e-30	1.012e-30	2.1646e-32	7.681e-33	8.891e-35	1.518e-31	5.5865e-33	7.224e-33	5.5793e-33	1.5598e-28	5.546e-31	9.7406e-34	1.1927e-31	1.2647e-32	6.5261e-35	2.0176e-27	1.7513e-29	1.6303e-28	4.1207e-33	3.7759e-28	3.4723e-33	1.5137e-29	9.0873e-32	9.2113e-29	2.3757e-31	1.0541e-29	1.2438e-31	1.6818e-35	2.2065e-31	4.4101e-31	4.3132e-35	4.2998e-29	2.9908e-33	1.0411e-34	3.2181e-36	1.7448e-30	9.1002e-30	1.8939e-32	4.8437e-36	2.6953e-34	4.0813e-32	1.1816e-29	4.7327e-33	1.2871e-31	1.786e-32	2.9465e-33	1.3457e-32	1.1672e-33	1.4928e-34	1.2786e-31	1.8245e-34	1.7066e-32	7.0748e-27	2.5627e-31	4.3183e-30	2.9935e-32	1.4333e-33	3.1196e-27	1.7861e-32	3.8067e-34	2.1448e-32	2.3478e-24	2.4997e-30	5.9908e-33	2.0106e-28	5.3434e-31	2.2729e-31	2.0793e-33	9.7321e-31	1.1057e-33	1.7607e-31	9.3315e-28	5.2626e-35	1.4692e-28	1.2265e-32	1.0549e-29	7.2905e-29	4.6387e-29	1.4454e-28	4.0731e-34	1.0946e-31	2.009e-32	9.0145e-32	1.7051e-29	2.5831e-31	1.1068e-33	1.2488e-31	1.2617e-31	7.8795e-32	1.5605e-31	1.8699e-31	3.0157e-33	6.7635e-31
34	7.4336e-32	3.0301e-34	2.9854e-35	1.1251e-29	3.7707e-31	6.4913e-33	8.6671e-33	2.5639e-32	3.9499e-31	3.3258e-31	9.2727e-33	7.1297e-33	7.0902e-35	8.603e-32	1.9072e-33	3.7138e-33	1.4463e-33	2.9278e-30	1.6157e-31	5.4645e-34	6.6511e-32	6.9868e-33	2.4464e-35	5.0071e-28	4.424e-30	1.2494e-28	3.0707e-33	1.094e-28	2.1955e-33	1.0069e-29	3.0858e-32	7.1401e-29	5.2735e-32	5.7998e-30	2.5926e-32	4.0897e-37	6.1719e-32	1.9112e-31	2.7224e-35	2.9752e-29	1.61e-33	1.9851e-35	5.4765e-37	1.3404e-30	4.9612e-30	2.8642e-33	3.0826e-36	8.3888e-35	2.6137e-32	1.0663e-29	1.764e-33	1.163e-31	6.4921e-33	2.9292e-33	1.1915e-32	4.9547e-34	5.7103e-35	7.1412e-32	1.1182e-34	1.5686e-32	3.1011e-27	6.4923e-32	2.1948e-30	5.3532e-33	7.7924e-34	7.5314e-28	1.1695e-32	2.3442e-34	7.0385e-33	8.4185e-25	1.2738e-30	2.6198e-33	5.4531e-29	2.6961e-31	1.6226e-31	1.8424e-33	6.2045e-31	8.9898e-34	1.3322e-31	4.2056e-28	3.0561e-35	5.8529e-29	7.1155e-33	4.3349e-30	4.3345e-30	4.0135e-29	8.0521e-29	1.9396e-34	6.0905e-32	1.9856e-32	3.3059e-32	2.7543e-30	2.7737e-32	3.5307e-34	9.0075e-32	4.7109e-32	3.086e-32	7.0159e-32	7.8387e-32	1.6542e-33	4.1327e-31
35	8.3893e-33	1.6609e-34	2.4935e-35	3.5341e-30	1.7141e-31	2.504e-33	6.1779e-33	1.6978e-32	1.4615e-31	3.0495e-32	4.2986e-33	1.4894e-33	4.5032e-35	1.4251e-32	8.3618e-34	8.1587e-34	9.2179e-34	1.9628e-30	8.0685e-32	1.4376e-34	1.0276e-32	3.1311e-33	1.9347e-35	1.5781e-28	4.1383e-30	1.0108e-28	1.0469e-33	4.9127e-29	1.8274e-33	1.9052e-30	1.3414e-32	2.0815e-29	2.0351e-32	1.8411e-30	1.4764e-32	6.7094e-38	4.0916e-32	1.4628e-31	6.8726e-37	9.1779e-30	1.3777e-33	1.2111e-35	3.131e-37	6.3442e-31	1.7543e-30	2.0412e-33	1.9472e-36	6.4975e-35	2.1909e-32	2.7912e-30	3.9481e-34	8.3544e-32	4.413e-33	1.0873e-33	8.591e-33	1.9711e-34	3.3133e-35	3.2337e-32	7.2335e-35	1.282e-32	3.622e-28	3.6228e-32	1.4434e-30	2.6347e-33	7.1556e-34	4.5546e-28	9.3685e-34	1.2428e-34	3.2588e-33	3.927e-26	5.956e-31	1.9112e-33	4.0493e-29	1.7424e-32	8.391e-32	8.7116e-34	4.7592e-31	6.9415e-34	8.9267e-32	1.7546e-29	2.3836e-35	3.4298e-29	5.2796e-33	1.9065e-30	8.5201e-31	2.42e-29	2.5759e-30	9.1892e-35	4.4246e-32	1.3833e-32	2.1898e-32	1.9987e-30	1.4768e-32	2.23e-34	4.169e-32	3.5703e-32	7.4018e-33	2.5432e-32	1.7231e-32	5.415e-34	2.4529e-31
36	9.4678e-34	1.0385e-34	8.3719e-36	6.2064e-31	9.7892e-32	1.1701e-33	4.6794e-33	1.3505e-32	4.053e-32	1.5694e-32	2.5001e-33	1.3861e-33	1.1505e-35	6.1806e-33	6.4406e-34	4.5143e-34	7.0434e-34	4.9773e-31	2.6276e-32	9.1194e-35	2.1962e-33	2.0124e-33	7.1435e-36	2.8861e-29	1.8387e-30	5.4073e-29	4.951e-34	8.5031e-30	1.3048e-33	1.5568e-30	2.3507e-33	9.9619e-30	8.906e-33	8.3572e-31	3.2749e-33	3.9683e-38	3.0571e-32	2.6698e-32	2.5046e-37	2.9933e-30	1.0842e-33	7.7553e-36	2.6274e-38	3.8387e-31	1.109e-31	8.5264e-34	1.0514e-36	2.8649e-35	7.4873e-33	1.3525e-30	2.5355e-34	6.9302e-32	2.0744e-33	6.8057e-34	8.3754e-33	1.806e-34	3.3875e-36	8.148e-33	5.6433e-35	8.1294e-33	2.485e-28	2.2915e-32	9.5207e-31	1.1953e-33	5.4117e-34	2.5743e-28	4.686e-34	6.6316e-35	1.4863e-33	1.7015e-26	4.5911e-31	8.1639e-34	2.9877e-30	6.9458e-33	4.0164e-32	7.4861e-35	2.3992e-31	3.93e-34	4.9248e-32	2.8466e-30	1.1893e-35	4.8055e-30	1.6138e-33	2.3102e-31	4.1775e-32	1.7672e-29	1.2141e-30	7.1881e-35	2.4429e-32	8.7697e-33	1.0874e-32	1.2478e-30	1.0506e-32	8.2617e-35	3.4175e-32	3.0771e-32	6.7714e-33	1.3102e-32	6.6601e-33	5.095e-35	1.4923e-31
37	1.0685e-34	4.7278e-35	4.9269e-36	9.2138e-32	7.904e-33	1.1489e-33	1.0276e-33	2.9583e-33	1.2758e-32	9.472e-33	8.7591e-34	4.6702e-34	2.1678e-37	1.1342e-33	1.6676e-34	1.3579e-34	4.8006e-34	3.2954e-31	6.2507e-33	2.8137e-35	1.0556e-33	1.7475e-33	5.3815e-36	1.4108e-29	1.0325e-30	9.0709e-30	2.9195e-34	5.9845e-30	1.1751e-33	1.4677e-30	8.6223e-34	7.6953e-30	4.3896e-33	2.6591e-31	1.1939e-33	2.3847e-38	2.0765e-32	1.8806e-32	1.7378e-37	1.1045e-30	6.5175e-34	7.5469e-36	1.4082e-38	1.6773e-31	8.0768e-32	1.7802e-34	4.7677e-37	2.1492e-35	6.0423e-33	7.1659e-31	1.7166e-34	6.87e-32	6.6458e-34	2.2955e-34	3.755e-33	4.6011e-35	2.1045e-36	5.221e-33	3.6044e-35	4.4458e-33	9.2827e-29	1.3191e-32	6.1659e-31	3.6113e-34	4.7277e-34	2.1368e-29	3.5372e-34	3.413e-35	9.5709e-34	9.2929e-27	8.0152e-32	1.074e-34	1.052e-30	3.7994e-33	2.7874e-32	4.7047e-35	1.5474e-31	1.5331e-34	2.3194e-32	3.7101e-31	5.9981e-36	2.1454e-30	4.1396e-34	1.6607e-31	3.562e-32	1.4818e-29	6.2018e-32	5.2229e-35	1.2178e-32	7.1785e-33	7.9954e-33	3.3427e-31	3.9724e-34	6.0639e-35	2.3703e-32	2.699e-32	2.3428e-33	8.5407e-33	4.9786e-33	4.0787e-35	4.4376e-32
38	1.2056e-35	1.9516e-35	2.6425e-36	8.5442e-33	3.2487e-33	5.2847e-34	6.1084e-34	9.6005e-34	1.8755e-33	1.6709e-33	4.3462e-34	3.8994e-34	1.1307e-37	1.1654e-34	6.4278e-35	7.638e-35	1.6713e-34	2.1994e-32	2.0557e-33	7.2035e-36	4.6228e-34	1.5656e-33	2.6432e-36	1.6904e-30	6.2711e-31	6.3286e-30	1.6917e-34	4.4489e-30	8.6895e-34	4.1016e-31	5.9257e-34	2.7274e-30	1.7931e-33	1.0759e-31	6.626e-34	1.149e-38	7.821e-33	6.0285e-33	1.0342e-37	3.9177e-31	3.4339e-34	5.3077e-36	9.2943e-40	9.7627e-32	3.5068e-32	1.1628e-34	1.018e-37	1.6035e-35	4.1764e-33	3.2699e-31	3.4818e-35	6.2275e-32	2.1262e-34	1.3095e-34	3.2916e-33	5.7108e-36	1.2588e-36	2.4439e-33	1.7793e-35	3.9458e-33	5.0777e-29	9.9931e-33	5.2348e-31	1.1918e-34	2.8568e-34	1.3423e-29	2.7471e-34	3.1886e-35	1.7111e-34	7.673e-27	5.1305e-32	8.8893e-36	4.0357e-31	3.5051e-33	1.7139e-32	2.9182e-35	5.19e-32	1.0618e-34	6.6746e-33	1.5408e-31	5.6268e-36	1.7607e-30	3.0989e-34	1.1456e-31	1.8966e-32	1.2736e-29	1.8452e-32	1.3592e-35	5.6971e-33	4.4217e-33	6.0227e-33	2.5184e-31	9.4875e-35	2.7736e-35	1.1899e-32	6.6236e-33	1.5037e-33	3.2062e-33	1.429e-33	1.5991e-35	1.2192e-32
39	1.3605e-36	1.199e-35	1.1499e-36	1.7135e-33	1.5045e-33	4.2014e-34	2.4759e-34	8.2548e-34	8.4227e-34	1.0815e-33	3.1318e-34	3.2636e-34	4.5598e-38	8.6456e-35	1.8483e-35	4.6314e-35	1.0808e-34	1.1041e-32	8.0659e-34	3.7943e-36	9.1925e-35	1.1119e-33	1.0201e-36	1.1307e-30	3.8286e-31	5.5806e-30	8.4707e-35	1.7183e-30	6.3181e-34	9.399e-32	3.1164e-34	2.2946e-30	1.2751e-33	1.0845e-32	3.4255e-34	1.7712e-39	6.4149e-33	4.4516e-33	7.9319e-38	3.0043e-31	1.7679e-34	3.0171e-36	4.4711e-40	3.5865e-32	2.0663e-32	2.392e-35	9.0644e-38	6.2678e-36	3.9999e-33	1.3635e-31	2.6245e-35	5.4202e-32	5.5729e-35	8.1814e-35	1.9337e-33	1.9169e-36	1.0171e-36	9.3811e-34	5.7088e-36	1.022e-33	1.2994e-29	6.3669e-33	1.9303e-31	3.9858e-35	3.6336e-35	6.5596e-30	1.48e-34	2.3432e-35	3.9236e-35	1.6021e-27	2.9293e-32	3.4323e-36	2.0348e-32	2.5023e-33	5.4002e-33	1.9684e-35	2.0467e-32	3.6615e-35	3.4964e-33	5.1348e-32	2.8145e-36	9.0422e-31	1.9481e-34	2.7125e-32	1.6052e-32	6.0418e-30	2.5732e-33	6.377e-36	3.616e-33	1.9949e-33	3.3281e-33	1.0336e-31	6.0844e-35	7.6676e-36	5.4736e-33	3.7865e-33	1.1636e-33	5.9784e-34	7.8069e-34	1.0897e-35	8.8748e-33
40	1.5355e-37	4.4877e-36	5.4186e-37	1.5482e-33	1.2778e-34	1.6096e-34	2.1147e-34	5.6841e-34	1.7046e-34	6.5613e-34	1.9023e-34	1.2658e-34	1.7629e-38	6.6122e-35	5.812e-36	2.3765e-35	4.5688e-35	4.9727e-33	5.9196e-34	2.6315e-36	6.6258e-35	7.8951e-34	5.8294e-37	4.4592e-31	3.0799e-31	7.7116e-31	6.6509e-35	1.0747e-30	5.0436e-34	3.9668e-32	1.2338e-34	5.7028e-31	7.1449e-34	2.0692e-33	1.5753e-34	7.7878e-40	5.1594e-33	3.3678e-33	3.8852e-38	3.1635e-32	1.578e-34	7.9604e-37	1.4651e-40	2.8701e-32	1.3676e-33	4.7615e-36	5.3058e-38	1.6014e-36	3.134e-33	1.1476e-32	2.2971e-35	1.9965e-32	2.4348e-35	5.3359e-35	1.0755e-33	1.3149e-36	2.7061e-37	6.3613e-34	5.5026e-37	3.0104e-34	9.6397e-30	2.7949e-33	7.8846e-32	2.2162e-35	3.2651e-35	1.9861e-30	1.3763e-34	1.204e-35	1.4686e-35	1.0304e-27	8.2326e-33	2.6128e-36	9.0858e-33	6.937e-34	6.3711e-34	6.9891e-36	1.6568e-33	2.9797e-35	2.8373e-33	5.025e-32	1.7559e-36	2.2702e-31	9.5576e-35	4.2693e-33	1.0024e-32	1.8694e-30	9.7048e-34	3.1523e-36	2.0445e-33	1.7908e-33	2.425e-33	9.2116e-32	3.0033e-35	3.4637e-36	3.5544e-33	1.1525e-33	6.4905e-34	3.9023e-34	2.7228e-34	1.3629e-36	6.2637e-33


==> sqrt2bound.txt <==
1	0.40813	0.33562
2	0.057394	0.002452
3	0.008071	1.8045e-05
4	0.001135	1.3268e-07
5	0.00015961	9.6962e-10
6	2.2446e-05	7.0987e-12
7	3.1564e-06	1.08e-13
8	4.439e-07	1.0075e-13
9	6.2421e-08	9.7551e-14
10	8.7783e-09	9.4951e-14
11	1.2345e-09	9.2847e-14
12	1.7361e-10	8.8043e-14
13	2.4412e-11	8.6529e-14
14	3.4329e-12	8.3354e-14
15	4.828e-13	8.2162e-14
16	6.7892e-14	8.0866e-14
17	9.5474e-15	8.0808e-14
18	1.3425e-15	7.8973e-14
19	1.8881e-16	7.8787e-14
20	2.6553e-17	7.7806e-14
21	3.7335e-18	7.7222e-14
22	5.2505e-19	7.3484e-14
23	7.3839e-20	7.129e-14
24	1.0385e-20	7.0906e-14
25	1.4603e-21	7.0374e-14
26	2.0537e-22	6.9942e-14
27	2.8877e-23	6.8603e-14
28	4.0607e-24	6.727e-14
29	5.7113e-25	6.6882e-14
30	8.0305e-26	6.651e-14
31	1.1294e-26	6.5878e-14
32	1.5884e-27	6.5307e-14
33	2.2331e-28	6.4849e-14
34	3.1405e-29	6.3978e-14
35	4.4165e-30	6.3687e-14
36	6.211e-31	6.2922e-14
37	8.7346e-32	6.2658e-14
38	1.2282e-32	6.2335e-14
39	1.7272e-33	6.1376e-14
40	2.429e-34	6.12e-14


==> sqrtbound.txt <==
1	1.5037	0.014771	0.020766	0.0093478	0.0086806	0.042733	0.019504	0.022253	0.059234	0.0060921	0.023068	0.018327	0.078302	0.016243	0.008797	0.021535	0.051703	0.0063116	0.0036356	0.0044981	0.040659	0.064424	0.022453	0.029006	0.0089895	0.036164	0.0010106	0.020713	0.054968	0.022263	0.027325	0.0081723	0.0075848	0.0037967	0.041166	0.012772	0.046537	0.030651	0.024456	0.069714	0.010741	0.030015	0.11671	0.090717	0.005556	0.0137	0.027798	0.039686	0.0016035	0.0025493	0.066692	0.03004	0.0010286	0.089763	0.024291	0.01085	0.023288	0.017399	0.014288	0.012001	0.0092724	0.073376	0.0060481	0.014287	0.072624	0.070319	0.0060353	0.048151	0.022988	0.031097	0.011426	0.042171	0.028212	0.057469	0.0057867	8.4423e-05	0.016659	0.018037	0.019609	0.027799	0.057245	0.06391	0.0087406	0.042517	0.035596	0.009162	0.0017812	0.019732	0.067876	0.10554	0.0052045	0.084057	0.039587	0.04627	0.083445	0.045283	0.015278	0.081487	0.029558	0.012509	0.032537
2	0.1697	2.0449e-08	1.741e-07	1.27e-07	2.7505e-07	4.0138e-07	3.804e-06	4.2161e-07	1.1779e-06	1.497e-07	4.5826e-06	3.1451e-07	7.2982e-07	1.4941e-07	1.379e-06	8.9079e-07	1.9104e-06	3.5057e-07	2.2275e-07	3.7804e-07	6.5663e-09	4.8011e-06	1.1258e-06	1.2323e-06	9.092e-09	5.1456e-07	3.3032e-08	4.045e-06	4.021e-06	6.9797e-07	1.3937e-06	1.9391e-07	3.6028e-09	4.5622e-07	1.9116e-07	6.4161e-07	3.5094e-06	1.4685e-07	9.4882e-07	1.2574e-07	8.7868e-08	8.8552e-09	1.1987e-05	7.379e-07	1.563e-06	1.0041e-07	1.9075e-07	1.3925e-07	3.3674e-08	3.6438e-08	9.4455e-08	2.7002e-07	1.262e-08	5.8662e-06	3.2044e-06	1.2902e-06	1.7096e-06	5.5798e-07	9.6528e-07	2.355e-06	2.4961e-07	5.4537e-06	2.5521e-07	5.6301e-07	5.6115e-06	2.4308e-06	3.9074e-07	2.6304e-06	1.1848e-06	1.7855e-07	8.9636e-07	2.0655e-06	3.4701e-07	4.1111e-06	8.3264e-07	1.9648e-09	4.5575e-07	1.6377e-07	9.653e-07	3.97e-07	5.569e-06	1.0408e-07	2.7285e-07	1.121e-06	2.6296e-07	3.395e-08	1.8379e-07	3.3484e-06	1.2148e-05	4.2011e-05	8.5971e-08	2.8723e-06	2.8291e-06	6.1905e-06	9.0098e-06	5.8814e-06	7.2511e-07	7.1382e-06	6.2895e-07	9.2632e-08	2.0469e-07
3	0.019151	3.0672e-13	7.3124e-12	8.7904e-13	1.2879e-11	4.196e-11	2.2857e-11	2.2103e-11	9.181e-12	1.8766e-12	9.4837e-10	5.3691e-12	1.2261e-11	2.0122e-13	2.0731e-11	7.388e-11	2.8589e-10	5.2081e-11	1.5398e-13	1.7123e-11	5.5105e-13	1.4388e-12	2.4004e-11	4.9123e-11	5.1861e-14	3.2972e-12	7.0993e-12	2.0846e-10	2.0884e-10	6.3865e-12	2.0643e-12	1.9774e-12	1.2957e-13	2.3149e-11	1.3323e-11	7.6563e-11	6.9174e-10	3.7094e-12	2.8305e-11	3.5336e-13	4.3548e-12	2.3679e-13	5.32e-11	2.0458e-13	2.6796e-11	2.0797e-12	9.9664e-13	7.5119e-13	6.6922e-12	2.9949e-13	2.8322e-12	3.6066e-12	7.3874e-13	2.0166e-09	3.4607e-11	5.0627e-12	2.5935e-10	8.0361e-11	8.0788e-11	8.0827e-11	6.5325e-12	5.4535e-12	7.4969e-12	3.3172e-11	3.8095e-11	2.8928e-12	1.4187e-11	1.4297e-10	1.2501e-10	1.4679e-11	2.0308e-11	1.4346e-10	2.7467e-12	5.5315e-10	2.0275e-11	6.8621e-14	1.1569e-11	1.429e-11	3.7561e-10	2.067e-13	3.7126e-11	3.7322e-13	3.4764e-12	1.7148e-10	4.7965e-11	1.0254e-13	9.8843e-13	1.4121e-11	8.4946e-10	4.2226e-09	2.561e-12	4.1622e-11	6.5945e-10	3.5897e-10	1.1013e-09	6.9563e-11	1.4118e-11	2.2545e-12	2.3222e-10	2.7576e-13	4.734e-11
4	0.0021613	2.1997e-17	3.5772e-16	1.235e-16	6.8221e-16	1.3412e-15	1.4902e-16	1.1295e-15	2.9318e-16	8.1805e-16	5.4901e-14	1.9911e-16	3.4297e-15	5.6621e-16	9.3533e-16	1.3767e-14	3.8634e-16	1.5583e-15	7.6272e-18	5.007e-16	5.4706e-17	2.3887e-16	7.3867e-16	1.2091e-15	1.9067e-18	1.8025e-16	7.9957e-18	1.6846e-14	1.927e-15	1.9385e-17	9.2411e-17	1.2471e-16	6.4315e-18	6.0024e-16	1.3094e-18	6.0803e-15	1.0084e-14	1.7135e-16	1.5187e-16	2.9117e-17	1.8052e-16	2.6436e-17	6.1074e-16	5.0199e-17	2.5735e-14	1.6062e-16	1.008e-17	1.6246e-16	6.6501e-16	9.7987e-18	2.0848e-16	3.3573e-16	2.0515e-16	4.2199e-14	8.0068e-15	3.2711e-16	4.6933e-14	7.5504e-15	1.3626e-14	5.7568e-15	6.5456e-16	4.6388e-16	4.72e-16	4.0648e-15	2.2408e-14	3.2296e-16	1.0391e-15	9.82e-15	2.2802e-14	2.851e-16	5.891e-17	2.1592e-14	1.7733e-17	2.7105e-14	6.1908e-16	1.2733e-17	2.0418e-16	3.0818e-16	2.7903e-14	2.871e-17	8.4107e-16	1.7888e-17	5.0798e-18	7.7543e-15	9.6385e-17	1.6161e-18	1.9303e-16	3.2057e-15	5.0086e-14	8.2422e-15	2.9072e-17	2.5298e-17	3.4431e-14	5.932e-15	3.5836e-13	1.6748e-14	5.8615e-16	6.6745e-16	7.3649e-16	1.0645e-18	1.7475e-15
5	0.00024392	1.3621e-18	1.3622e-16	6.6232e-18	2.5365e-17	3.9973e-17	3.3187e-18	8.1099e-17	3.4874e-17	3.2849e-17	1.1957e-17	7.9974e-19	5.9849e-17	8.1965e-19	2.5868e-17	6.3071e-18	1.7554e-17	3.3375e-19	6.7901e-20	1.2774e-18	1.3406e-19	5.1798e-18	1.9788e-16	1.0025e-17	1.1379e-19	1.0955e-17	2.5639e-20	2.3348e-17	2.5577e-17	6.1946e-18	2.4902e-18	2.6691e-18	1.8519e-18	2.68e-17	8.348e-20	8.3893e-16	8.8807e-18	2.6575e-17	2.6729e-17	4.0449e-19	9.8107e-18	1.2035e-19	8.9117e-18	1.705e-18	1.6287e-18	8.6337e-17	3.9811e-19	1.1573e-17	6.2637e-18	1.3175e-20	8.6155e-19	1.1619e-17	2.75e-17	9.3791e-17	2.4593e-17	1.0209e-17	2.5765e-17	4.9857e-18	6.5235e-16	3.0579e-17	3.9817e-17	4.1374e-18	6.1369e-17	2.6557e-17	1.6745e-18	3.743e-19	6.7825e-18	1.1321e-16	9.4804e-17	8.7021e-18	1.3629e-19	2.1815e-16	7.8164e-18	2.3641e-16	4.5552e-17	1.8927e-18	9.5945e-18	2.1085e-16	6.7451e-16	2.4578e-18	6.1678e-17	4.8882e-21	3.7164e-18	2.1371e-16	2.7805e-18	3.6963e-20	2.5441e-18	2.3455e-17	6.9361e-16	4.0918e-18	1.1226e-17	1.6929e-18	2.5247e-16	8.2821e-18	4.3753e-17	1.1822e-17	2.7051e-17	1.0065e-16	5.7912e-16	4.3812e-19	7.3966e-16
6	2.7528e-05	1.0759e-18	1.1449e-17	1.7816e-18	1.1362e-20	5.7264e-18	5.3522e-19	1.3015e-18	3.2069e-18	9.3849e-18	5.5824e-18	2.6846e-19	6.5786e-18	1.8581e-19	1.1245e-17	1.9493e-18	8.2859e-19	2.8066e-19	4.4489e-22	6.4122e-19	3.4352e-20	1.5303e-18	2.1247e-17	8.7292e-19	1.5497e-21	8.8324e-18	9.7292e-21	5.0975e-18	2.1483e-18	2.6863e-18	4.2947e-19	3.7598e-19	2.953e-19	2.6984e-18	4.9317e-21	1.4744e-16	1.7688e-20	1.2026e-17	7.5617e-18	2.4647e-20	4.6902e-18	7.6821e-20	5.3961e-19	7.083e-20	7.8817e-19	4.0999e-17	3.3948e-19	1.1651e-18	2.4163e-18	8.3449e-22	2.6051e-19	2.5157e-18	7.7305e-18	4.806e-17	1.9844e-18	7.7252e-18	7.7285e-18	2.364e-18	1.6911e-16	3.5756e-18	6.6796e-18	2.1034e-18	5.6681e-18	2.4259e-18	2.6569e-19	1.2147e-19	6.5422e-18	4.7193e-17	8.4691e-17	3.0871e-18	4.6994e-20	8.8524e-18	1.0233e-19	1.0434e-16	3.9623e-17	5.9219e-19	5.9378e-19	5.3644e-18	3.1704e-16	6.6479e-19	7.8671e-19	2.0117e-21	1.2239e-19	8.8424e-17	2.6435e-19	3.5991e-21	1.587e-18	5.4948e-18	1.6776e-16	2.0762e-18	2.0292e-18	1.0097e-19	9.697e-17	1.4481e-18	2.0725e-17	8.2652e-18	1.2657e-17	6.5454e-18	1.9336e-18	2.1476e-19	1.5091e-16
7	3.1066e-06	5.7666e-19	1.7902e-18	7.2835e-19	1.3673e-21	1.5396e-18	4.3136e-19	6.9567e-19	1.7829e-19	4.2663e-18	4.2482e-18	7.7762e-20	1.4599e-18	6.3853e-20	4.0208e-18	6.2765e-19	3.4513e-20	1.1023e-19	2.3311e-22	4.9223e-20	2.732e-21	4.4711e-19	7.5529e-19	2.8844e-19	3.2441e-23	6.6976e-18	2.2552e-21	1.0125e-18	7.4028e-19	4.5261e-19	8.1739e-20	3.5459e-20	1.7334e-19	2.1276e-18	7.3147e-23	5.394e-17	2.2254e-21	2.6481e-18	2.5598e-18	8.8173e-21	7.7536e-19	1.9508e-20	4.9706e-21	1.7629e-20	3.4888e-19	1.7165e-17	8.88e-20	1.2908e-19	1.5264e-19	2.0575e-22	4.7326e-20	6.9551e-19	2.0896e-18	1.0874e-17	1.9802e-19	3.3619e-18	2.9625e-18	8.4565e-19	1.6528e-17	1.3019e-19	4.8216e-18	8.6491e-19	2.0605e-18	1.2768e-18	8.8404e-20	6.1587e-20	2.8529e-18	1.4592e-17	1.7092e-17	1.1846e-18	1.8795e-20	3.6303e-18	7.9839e-21	6.1645e-17	9.0444e-18	7.2008e-20	7.356e-20	1.5469e-18	8.7462e-18	3.8781e-19	4.9883e-19	2.4425e-22	1.0223e-19	7.9703e-17	9.8162e-20	2.0486e-22	5.0406e-19	1.1531e-18	2.0029e-17	9.2718e-20	8.9168e-19	7.3671e-20	2.3259e-17	1.3216e-19	2.1338e-18	9.4414e-19	3.756e-18	2.3021e-18	1.0499e-18	2.7934e-20	6.2193e-17
8	3.5061e-07	1.8794e-19	1.0655e-18	2.4083e-19	1.2504e-22	7.5536e-19	1.5267e-19	3.6981e-19	3.8181e-20	2.2623e-18	1.8995e-18	3.4342e-20	4.5266e-19	2.1615e-20	2.872e-18	1.0286e-19	7.6951e-21	1.1866e-20	9.2175e-23	6.6869e-21	7.2712e-22	1.9116e-19	1.9692e-19	5.3033e-20	3.4042e-24	1.7604e-18	5.204e-22	3.6324e-19	3.4791e-19	1.068e-19	5.8005e-20	1.1656e-20	7.5259e-20	1.7307e-19	1.5751e-23	4.4271e-17	1.1023e-21	1.5402e-18	1.6909e-18	1.3068e-21	1.0448e-19	6.9867e-21	1.8473e-21	7.7163e-21	8.2231e-20	7.799e-18	2.7039e-20	5.8115e-21	2.9925e-20	1.0298e-22	5.7845e-21	3.1826e-19	1.5125e-19	4.7173e-18	1.4907e-21	1.1765e-18	6.4759e-19	4.5094e-19	5.3876e-18	2.6852e-21	1.2663e-18	5.065e-19	9.1135e-19	3.116e-19	5.3691e-20	3.9468e-20	2.0799e-18	8.2528e-18	1.2613e-17	2.4021e-19	1.0882e-21	1.8707e-18	3.0267e-21	2.1871e-17	1.1701e-18	6.4223e-20	1.7414e-20	8.2614e-19	5.6939e-18	1.9784e-19	1.0705e-19	2.0524e-22	2.2748e-20	8.5589e-18	7.4864e-21	3.8175e-23	5.0536e-20	4.1383e-19	8.0791e-18	3.2962e-20	5.6548e-19	2.1395e-20	1.3616e-17	7.509e-20	7.5499e-19	4.1721e-19	2.268e-18	2.5734e-19	5.1805e-19	3.243e-22	7.2934e-18
9	3.9566e-08	1.083e-19	8.3706e-19	1.0593e-19	5.5464e-23	2.1035e-19	9.8802e-20	1.2845e-19	1.613e-20	2.0942e-19	5.4167e-19	1.9503e-20	2.4969e-19	1.9826e-21	6.1338e-19	6.4888e-21	2.8531e-21	6.0119e-21	3.2333e-23	5.3822e-21	6.4651e-22	1.0754e-19	1.2971e-20	2.3101e-20	1.2004e-24	1.1534e-18	2.4061e-22	1.5141e-19	7.4912e-20	1.4852e-20	4.4741e-21	3.9832e-21	4.9348e-20	4.8021e-20	4.246e-24	2.8743e-17	5.8509e-22	1.229e-18	4.7211e-20	6.8499e-24	1.3256e-20	2.9236e-21	8.6544e-22	1.5257e-21	1.825e-20	3.888e-18	8.9137e-21	7.3676e-22	1.2302e-20	4.4206e-23	1.0312e-21	1.2369e-19	6.3877e-20	1.0176e-18	4.7126e-22	4.3676e-19	2.949e-19	2.2087e-19	2.2861e-18	1.9003e-21	1.675e-19	1.7156e-20	2.2184e-19	1.767e-19	1.4202e-20	4.6212e-21	3.2259e-19	4.8888e-18	5.2459e-18	1.1498e-19	8.9378e-23	1.5775e-18	1.1425e-21	1.775e-17	2.4916e-19	3.4966e-20	8.7885e-22	4.6693e-19	5.2036e-19	1.3698e-19	3.4329e-20	4.9591e-23	9.3226e-21	1.9624e-18	4.7507e-21	9.9988e-24	1.8407e-20	2.6657e-19	7.1832e-18	2.0794e-20	2.6182e-19	1.1832e-20	3.4835e-18	6.367e-20	2.168e-19	2.082e-19	1.7877e-18	3.9999e-20	5.9717e-20	1.0882e-22	4.2904e-18
10	4.4654e-09	8.2416e-20	1.783e-19	7.8405e-20	1.5195e-23	8.8933e-21	3.1554e-21	3.7284e-20	4.888e-21	2.2006e-20	3.277e-19	8.5427e-21	8.7892e-20	1.1653e-21	1.7896e-19	2.6619e-21	1.1226e-21	1.6991e-21	1.299e-23	2.9661e-21	2.3476e-22	6.8565e-20	2.6845e-21	7.4557e-21	1.4574e-25	7.389e-19	9.1434e-23	4.9184e-20	4.4587e-20	5.6299e-21	3.346e-21	1.764e-21	8.5984e-22	3.2791e-21	1.4058e-24	2.0168e-17	4.7969e-23	4.0479e-19	1.9453e-20	1.2366e-24	8.1567e-21	2.5942e-21	5.7888e-22	7.0659e-22	5.9443e-21	1.6919e-18	5.9092e-21	6.5456e-25	1.0215e-20	2.8174e-23	7.4212e-23	9.7843e-20	3.7786e-20	7.67e-21	3.3464e-22	2.3792e-19	8.6786e-20	1.3432e-19	7.3974e-19	4.3762e-22	6.7308e-20	3.2997e-21	4.4798e-20	1.3115e-19	1.7099e-21	1.354e-22	3.9373e-20	2.9795e-19	4.1759e-18	5.7424e-20	1.3917e-23	2.6551e-19	1.5823e-22	8.213e-18	1.8143e-19	1.7192e-21	5.4235e-22	2.464e-19	3.9739e-19	6.8534e-20	1.138e-20	6.0342e-24	7.3097e-21	4.9591e-20	9.733e-22	2.2769e-24	1.2944e-20	5.6061e-22	1.471e-18	1.9323e-22	2.264e-19	6.8954e-21	1.0603e-18	4.2777e-20	9.0572e-20	8.6361e-20	8.6031e-19	1.6348e-20	1.1895e-20	2.656e-23	2.6173e-18
11	5.0395e-10	4.2181e-20	5.5157e-20	6.9327e-20	3.7469e-24	1.9878e-21	4.3474e-22	1.7681e-20	1.3562e-21	2.1475e-21	9.7659e-20	7.4189e-21	1.3364e-20	4.8348e-22	9.9129e-20	1.4322e-21	8.4244e-22	6.0048e-22	7.739e-24	2.3473e-21	1.5569e-22	1.1744e-20	1.3021e-21	4.9385e-21	2.3528e-26	3.2749e-19	4.5939e-23	8.5847e-21	1.9064e-20	7.9474e-22	1.7735e-21	9.1735e-22	4.0252e-22	9.0273e-22	3.2775e-25	9.5455e-18	8.7015e-24	2.1853e-19	7.4725e-21	4.2758e-25	2.1113e-21	3.7486e-22	1.0569e-22	1.8962e-23	1.8674e-21	3.5015e-19	2.4464e-21	1.2604e-25	6.9013e-21	1.0994e-23	3.1924e-23	7.6392e-20	7.3982e-21	1.695e-21	2.3794e-22	1.7769e-20	1.8096e-21	6.6279e-20	4.0206e-19	2.3388e-22	1.1142e-20	9.4455e-22	3.0186e-20	3.4386e-20	2.2552e-23	4.171e-23	3.4604e-20	1.6806e-19	2.3272e-18	1.2527e-20	1.6071e-24	1.9023e-19	2.7377e-23	3.243e-18	3.5547e-20	1.9731e-22	2.3334e-22	4.8731e-20	2.07e-19	4.3262e-20	6.7913e-21	7.3319e-25	1.9275e-21	2.8334e-20	5.1111e-22	7.7625e-25	1.2501e-21	1.4625e-22	1.118e-18	4.2702e-23	9.5949e-20	4.0914e-21	6.6016e-19	1.7202e-20	7.4296e-21	4.7864e-20	8.0427e-19	2.9267e-21	7.6432e-21	5.1096e-24	8.8665e-19
12	5.6876e-11	8.8265e-21	3.929e-20	4.0999e-20	2.3144e-24	1.0735e-21	6.708e-23	3.0344e-21	1.1469e-21	7.4891e-23	1.5322e-20	3.6363e-21	4.4224e-25	1.8966e-22	4.5048e-20	1.3986e-22	2.2484e-22	2.3578e-22	2.9921e-24	1.0542e-21	5.9879e-23	1.5663e-21	3.9163e-22	1.3941e-21	1.5012e-26	3.1209e-19	1.6109e-23	1.6343e-21	1.3311e-20	1.6658e-22	4.7711e-22	3.6676e-22	1.1992e-23	4.5499e-22	2.4859e-25	5.0414e-18	1.2613e-25	1.4276e-19	2.3813e-21	1.3808e-26	1.0705e-21	1.4507e-22	1.8891e-23	1.0789e-23	1.2654e-21	2.6954e-19	1.1681e-21	3.2357e-26	1.5617e-21	1.5311e-24	1.0692e-23	4.2281e-20	1.8915e-21	5.1543e-22	6.2673e-24	1.349e-20	9.8248e-23	2.7837e-20	1.5247e-19	1.3324e-22	6.3452e-21	8.5324e-24	1.3277e-20	1.7199e-20	7.2046e-24	8.7703e-25	1.1618e-20	1.0088e-19	1.8042e-18	3.9028e-21	4.3911e-25	6.9874e-21	1.9867e-23	5.5561e-19	2.3706e-20	1.7058e-22	1.8907e-22	3.2361e-20	1.4282e-19	3.0272e-20	3.6603e-22	9.8052e-26	5.8849e-22	4.9208e-21	7.7683e-23	3.5052e-25	7.9045e-22	1.3641e-23	3.5744e-19	1.5829e-23	3.9157e-20	2.7346e-22	1.7404e-19	1.0378e-21	4.0979e-21	9.1679e-21	5.6355e-19	1.2659e-21	3.7471e-21	3.8338e-24	5.4745e-19
13	6.4182e-12	1.2266e-22	1.767e-20	6.3251e-21	1.1468e-24	4.4961e-22	5.1846e-24	4.046e-22	8.2079e-22	8.174e-24	6.9933e-21	1.9093e-21	1.8117e-25	3.393e-23	1.9511e-20	7.8982e-24	5.0681e-23	8.5783e-23	4.3981e-25	2.694e-22	1.9064e-23	8.4556e-23	2.2335e-22	1.0103e-21	8.1685e-27	1.626e-19	6.1338e-25	2.4958e-22	4.3336e-21	7.3143e-23	1.2483e-22	1.3114e-22	9.217e-24	4.0915e-23	3.3174e-26	3.4484e-18	1.879e-26	8.6564e-20	6.7748e-22	3.784e-27	7.9615e-22	7.6316e-23	2.5251e-24	2.17e-24	1.9554e-22	4.4209e-20	4.4425e-22	1.1803e-26	1.5613e-23	1.1342e-25	5.4083e-24	3.3605e-21	2.5473e-22	2.1519e-22	5.3658e-24	4.0826e-21	5.0407e-23	1.4037e-20	4.0515e-20	1.9305e-23	5.6382e-22	6.8817e-24	5.6932e-21	6.5012e-21	1.3661e-25	1.705e-25	7.4001e-21	4.1454e-20	1.5583e-18	1.1318e-21	2.1156e-26	8.3187e-22	1.5413e-23	3.7744e-19	4.7492e-21	3.763e-23	5.3562e-23	1.2196e-20	6.8627e-20	1.2471e-20	2.353e-22	6.7682e-26	1.3842e-22	7.9754e-22	3.2326e-23	2.6369e-25	1.4257e-22	1.9061e-24	2.0953e-19	9.0725e-24	1.2452e-20	1.4086e-22	9.3584e-20	5.0371e-22	4.5949e-22	2.8441e-22	4.4046e-19	8.4138e-22	2.8029e-21	1.812e-24	3.3475e-19
14	7.2431e-13	2.4107e-23	4.6251e-21	1.6517e-21	7.8611e-26	1.1167e-22	3.2799e-24	3.4103e-24	5.9685e-23	1.4681e-24	4.6534e-21	9.5013e-22	9.5948e-26	1.4573e-23	1.3864e-20	4.3229e-24	3.133e-23	3.4619e-23	2.764e-25	2.1628e-22	1.2853e-23	4.2109e-23	8.6168e-23	4.2076e-22	1.1185e-27	9.5583e-20	2.548e-25	9.5889e-23	1.9336e-21	3.0738e-23	4.307e-23	1.0659e-22	3.7078e-25	1.7096e-23	7.7867e-27	2.8868e-18	1.8939e-27	3.708e-20	4.0667e-23	1.5961e-27	4.1239e-22	4.9069e-23	7.8505e-26	1.0426e-24	7.9326e-23	2.2533e-20	1.9035e-22	2.7073e-27	1.497e-23	2.9873e-27	1.9397e-24	1.53e-21	6.1019e-23	1.2176e-22	1.8146e-24	9.257e-22	2.504e-23	4.1543e-21	1.7745e-20	8.0774e-24	1.4488e-22	1.0111e-24	1.4068e-21	1.8809e-21	2.8988e-26	8.0029e-26	4.9382e-21	8.3326e-22	1.095e-18	3.4934e-22	1.2241e-26	2.8922e-22	1.3941e-24	2.3208e-19	1.5402e-22	1.3337e-23	4.281e-23	8.313e-21	2.7139e-20	1.06e-20	1.3455e-22	4.6396e-27	3.1174e-23	3.3354e-22	2.5926e-23	5.4081e-26	7.4271e-24	1.9617e-25	9.566e-21	3.5985e-24	6.1682e-21	8.8658e-23	5.4212e-20	2.5424e-22	2.1718e-22	1.1532e-22	1.3384e-19	2.033e-22	1.0738e-21	5.3186e-25	8.6348e-20
15	8.1751e-14	1.1791e-23	2.4143e-21	1.0223e-21	4.9771e-26	1.8336e-23	4.1358e-25	8.5225e-25	9.3479e-24	5.6419e-25	1.3631e-21	6.8819e-22	4.4957e-26	5.6012e-24	6.6668e-21	4.5298e-25	7.1776e-24	3.3314e-24	7.473e-26	8.125e-23	6.546e-24	1.2007e-23	2.908e-23	3.401e-22	1.3918e-28	2.225e-20	3.0086e-26	4.9547e-23	1.1883e-21	7.2161e-24	2.934e-23	1.2598e-23	1.161e-25	3.0705e-24	1.0552e-27	1.8139e-18	3.4003e-28	1.7309e-20	2.0803e-23	2.1088e-28	3.2054e-22	8.4155e-24	1.8851e-26	1.3953e-26	5.2409e-23	1.1721e-20	9.5895e-23	3.6561e-28	4.0836e-24	1.0311e-27	1.0503e-24	6.5041e-22	6.7833e-24	2.9901e-23	7.4499e-25	3.507e-22	1.2049e-23	9.1402e-22	1.2207e-20	4.2111e-25	4.7014e-23	6.5566e-26	5.1362e-22	9.6406e-22	5.4447e-27	4.4937e-26	3.4422e-21	4.5256e-22	7.3522e-19	2.1318e-22	3.4848e-27	5.5418e-23	1.0891e-24	1.164e-19	8.4545e-23	4.7571e-24	1.1744e-23	2.8932e-21	8.4021e-21	3.3985e-21	6.8642e-23	1.3069e-27	1.7219e-23	4.9785e-23	1.9348e-23	1.329e-26	1.4239e-25	1.067e-25	9.3033e-22	2.8082e-24	4.9685e-21	2.8391e-23	3.1234e-21	1.3989e-22	2.5336e-23	3.1079e-23	4.0686e-20	1.183e-22	9.0553e-22	8.056e-26	1.3315e-20
16	9.2256e-15	3.2196e-24	1.2684e-21	6.5505e-22	7.8317e-27	2.6713e-24	3.2943e-26	3.8366e-25	8.2388e-25	2.141e-25	8.2659e-22	1.584e-22	2.1104e-26	3.1872e-24	2.2001e-21	5.292e-26	2.5405e-24	3.5733e-25	1.2039e-26	8.528e-24	7.116e-25	3.5136e-24	2.164e-23	9.3743e-23	4.7209e-29	6.5105e-22	1.2227e-26	1.1733e-23	1.17e-21	2.834e-24	2.2895e-23	6.1028e-24	5.5976e-26	7.32e-25	4.2796e-28	1.298e-18	1.0612e-28	9.4076e-21	1.4057e-23	3.6777e-29	2.4605e-22	1.4039e-24	5.7886e-27	6.8139e-28	3.1303e-23	3.2767e-21	7.7322e-23	1.5473e-28	2.682e-24	6.334e-28	4.2285e-25	3.1048e-22	3.8682e-25	3.0823e-24	6.2273e-26	1.8824e-22	7.5019e-24	9.4211e-23	2.8997e-21	2.4827e-25	1.2709e-23	1.3327e-26	8.4736e-23	8.895e-22	3.1433e-27	6.532e-27	2.3282e-21	4.2379e-22	6.2643e-19	1.5143e-22	1.1704e-27	8.6133e-24	3.4708e-25	1.5515e-20	8.1711e-24	4.6443e-24	6.111e-24	2.1389e-21	5.0742e-21	2.2674e-21	3.4218e-23	1.233e-27	3.4694e-24	3.3615e-23	1.0235e-23	2.7495e-27	4.1222e-26	3.8986e-26	3.4815e-22	1.4793e-24	2.097e-21	1.0873e-23	9.5937e-22	7.836e-23	8.1502e-24	1.9224e-23	7.8636e-22	2.4354e-23	6.4307e-22	5.4746e-26	5.9631e-21
17	1.0412e-15	2.1077e-24	1.1048e-21	3.0699e-22	2.3882e-27	1.3763e-24	5.2629e-27	4.4745e-27	4.4787e-25	1.35e-25	4.8112e-22	1.2358e-22	5.7975e-27	2.1597e-24	1.2538e-21	2.6087e-26	3.761e-25	1.3912e-25	6.805e-27	2.1679e-24	2.2732e-25	1.2915e-24	1.6936e-23	6.6448e-23	2.4306e-29	3.9853e-22	5.8505e-27	3.0832e-24	4.2223e-22	5.6725e-25	3.7624e-24	4.1055e-24	4.962e-26	9.5574e-26	2.3124e-29	9.9117e-19	3.7569e-29	4.7449e-21	2.7879e-25	6.1092e-30	7.0974e-23	1.1842e-24	1.9802e-27	1.2668e-28	1.0118e-23	1.0261e-22	4.0611e-23	5.4508e-29	1.8348e-24	2.5051e-28	2.2548e-25	1.7803e-22	2.2002e-25	3.7436e-25	2.7246e-26	7.5145e-23	4.9361e-24	1.8437e-23	1.3059e-21	7.7706e-26	1e-23	5.1308e-27	2.3865e-23	5.3284e-22	1.1167e-27	3.2052e-27	1.2993e-21	1.4637e-22	3.7694e-19	2.0462e-23	2.12e-28	2.7542e-24	2.2069e-25	1.2292e-22	6.1393e-24	8.7906e-25	3.5436e-24	1.7426e-21	2.7535e-21	1.6924e-21	1.4983e-23	9.5366e-28	7.4126e-25	5.8709e-24	5.3506e-24	2.1186e-27	1.741e-26	3.6868e-26	1.2391e-23	1.8023e-25	1.2307e-21	7.7429e-24	4.5516e-22	3.2155e-23	3.7449e-24	1.433e-23	2.8871e-23	1.7575e-24	1.9701e-22	1.9655e-26	2.2961e-21
18	1.1749e-16	1.4921e-24	6.9444e-22	1.4421e-22	1.6196e-27	2.6663e-25	8.3624e-28	6.0498e-28	7.4925e-26	3.9672e-26	2.5318e-22	6.7377e-23	2.5892e-27	1.2352e-24	9.2692e-23	7.4239e-27	2.0575e-25	9.1479e-26	2.9813e-27	9.8679e-25	5.8535e-26	4.1906e-25	3.523e-25	6.0505e-24	1.2314e-29	1.2296e-22	2.4085e-27	2.6645e-25	2.5998e-22	2.2503e-25	5.8731e-25	1.3926e-24	3.1633e-26	1.6721e-26	2.2777e-29	5.9551e-19	2.0391e-29	3.3583e-21	2.3128e-25	2.601e-30	1.1787e-23	5.7176e-25	9.5702e-28	1.0222e-28	1.2443e-24	6.6549e-24	1.2661e-23	1.3798e-29	1.2819e-24	5.3181e-29	1.2286e-25	7.8756e-23	6.9819e-26	1.8162e-25	4.1653e-27	4.1296e-23	4.4746e-25	4.2663e-24	6.0367e-22	2.8772e-26	6.1832e-24	1.2858e-27	1.8035e-23	1.3382e-22	4.3303e-28	2.3597e-27	5.3217e-22	8.9493e-23	1.9745e-19	1.6731e-23	5.9653e-29	1.6991e-24	1.1696e-25	4.8971e-23	1.193e-24	6.1208e-25	2.5416e-24	6.7385e-22	2.3559e-22	6.5274e-22	6.6089e-24	3.4039e-28	6.5174e-25	4.8559e-25	2.9183e-24	6.089e-29	7.6747e-28	1.7861e-26	6.2218e-25	3.7283e-26	7.2202e-22	2.3785e-24	1.0337e-22	2.3853e-23	1.4614e-24	3.7104e-24	2.3546e-23	5.2005e-26	1.6267e-22	5.3456e-27	1.2572e-21
19	1.3261e-17	5.5529e-25	3.2306e-22	9.3006e-23	1.0316e-27	8.0545e-26	9.6276e-29	3.4857e-28	2.4664e-26	3.7532e-28	1.7219e-22	2.058e-23	9.771e-28	1.1359e-25	5.0546e-23	2.3024e-27	8.08e-26	4.1004e-26	9.4536e-28	2.8189e-25	2.1738e-26	7.5613e-26	2.807e-25	3.9346e-24	3.2086e-30	6.5726e-23	5.3303e-28	2.9303e-26	8.1443e-23	8.5428e-26	2.4713e-25	2.0342e-25	1.8802e-26	1.0093e-26	8.518e-30	1.9146e-19	5.6044e-30	1.5251e-21	1.7776e-25	7.1871e-31	2.5704e-24	2.3702e-25	5.0407e-28	8.9232e-29	2.2728e-25	8.6224e-26	9.7475e-24	2.6369e-30	5.6354e-25	3.6945e-29	4.8942e-26	3.4963e-23	4.7166e-26	4.3404e-26	9.5793e-28	2.551e-23	3.5324e-26	1.5015e-24	2.0834e-22	8.7331e-27	3.0533e-24	5.8315e-28	8.1181e-24	8.3764e-23	8.1231e-29	1.0556e-27	3.8438e-22	5.7333e-23	1.6398e-19	1.158e-23	3.0737e-29	6.2244e-25	7.868e-26	5.9713e-24	9.8552e-25	3.5715e-25	1.3868e-24	5.0503e-22	1.2502e-23	4.2047e-22	2.8355e-24	2.292e-28	7.5792e-26	7.443e-26	1.9313e-24	3.3077e-31	3.7966e-28	7.785e-27	2.8461e-25	2.9074e-26	4.0022e-22	1.0357e-24	1.9201e-23	4.3185e-24	3.338e-25	7.7803e-25	1.5409e-24	3.5191e-26	1.0256e-22	3.2777e-27	1.0044e-21
20	1.4966e-18	7.1366e-26	2.6211e-22	2.3932e-23	7.0549e-28	3.8468e-26	4.562e-29	7.9498e-29	9.8341e-27	6.8932e-29	1.0602e-22	1.5175e-23	1.0214e-28	4.9762e-26	1.698e-23	1.6247e-27	2.0088e-26	9.4679e-27	3.7267e-28	1.7394e-25	3.5806e-27	3.8234e-26	1.8053e-26	3.995e-25	7.3834e-32	2.8898e-23	5.7637e-29	1.2642e-27	6.7632e-23	2.6091e-26	1.2087e-25	4.846e-26	1.4546e-26	4.577e-27	5.5788e-30	1.0952e-19	2.5638e-30	5.4679e-22	8.0224e-26	3.2897e-31	1.5475e-24	5.8152e-26	3.3981e-29	3.9647e-29	1.3992e-25	7.4748e-26	6.2412e-24	7.7568e-31	1.9959e-25	2.8224e-29	2.6181e-26	1.2048e-23	2.691e-26	1.5361e-26	5.5517e-28	1.2328e-23	1.8768e-26	1.108e-24	9.3448e-23	1.4723e-27	8.1394e-25	1.0644e-28	3.9923e-24	4.9792e-23	6.0535e-29	8.0695e-28	2.099e-22	2.7641e-23	7.8461e-20	1.4842e-24	5.981e-30	5.367e-25	1.7485e-26	2.1263e-25	5.1578e-26	4.6954e-26	7.9451e-25	1.8547e-22	9.3387e-24	1.6878e-22	1.3507e-24	8.9776e-29	1.0571e-26	1.9175e-27	6.8131e-25	1.0412e-31	2.1698e-28	3.571e-27	1.1565e-25	1.8999e-26	1.0788e-22	3.549e-25	4.0624e-24	6.7169e-25	1.1436e-25	1.9429e-25	1.99e-25	3.3522e-27	5.7909e-23	1.4262e-27	7.1871e-22
21	1.6888e-19	6.0392e-26	8.8171e-23	8.7102e-24	4.684e-28	2.3752e-26	5.402e-30	3.4286e-29	4.1962e-27	4.6103e-29	4.2508e-23	1.0407e-24	3.2273e-29	2.8114e-26	5.3377e-24	2.4545e-28	1.336e-27	4.2574e-27	1.7728e-28	1.1658e-25	2.8039e-28	1.2303e-26	1.1e-26	1.461e-25	3.6667e-32	1.4997e-24	2.0954e-29	2.0967e-28	3.8286e-23	1.4048e-26	9.5712e-27	3.1185e-26	4.1833e-27	2.5242e-27	2.2488e-30	3.161e-20	1.5999e-30	1.8329e-22	4.2907e-26	2.8889e-31	4.1701e-25	4.5118e-26	1.5264e-29	2.7566e-29	8.0674e-26	4.2345e-26	1.8057e-24	5.4415e-31	2.3889e-26	2.2022e-29	1.8173e-26	9.5672e-24	1.5708e-26	1.352e-26	1.2589e-28	5.0782e-24	1.5399e-26	5.394e-25	1.5253e-23	1.6414e-28	5.4339e-25	1.8384e-29	3.4597e-24	3.143e-23	1.554e-29	1.5884e-28	1.058e-22	2.0255e-23	3.7027e-20	1.9248e-25	2.0231e-30	1.675e-25	8.7425e-27	2.5684e-26	2.8217e-26	4.6524e-27	6.0702e-25	7.5904e-23	3.0042e-24	6.7468e-23	2.2368e-25	6.6013e-29	2.1924e-27	5.5575e-28	3.0045e-25	1.5059e-32	1.9116e-28	2.6596e-27	3.0737e-27	1.0578e-26	5.1356e-23	1.545e-25	1.7986e-24	3.4969e-25	3.4467e-26	9.7622e-26	3.6458e-26	8.8097e-28	6.7129e-24	5.0897e-28	4.4243e-22
22	1.9059e-20	5.1582e-27	2.8221e-23	1.8439e-24	2.3509e-28	1.8828e-26	3.7481e-30	2.0277e-30	1.5509e-27	6.0692e-30	2.6378e-23	3.6507e-25	6.9906e-30	4.8707e-27	3.052e-24	4.7115e-29	8.8974e-28	4.208e-28	1.1589e-28	3.7815e-26	2.1907e-28	2.2121e-27	3.3223e-27	7.0866e-26	2.7603e-32	5.3675e-25	1.0092e-29	9.4549e-29	9.9056e-24	3.3976e-27	7.0251e-27	1.6967e-26	2.4951e-27	6.5125e-28	3.9549e-31	7.734e-21	6.3389e-31	1.1131e-22	2.0718e-26	1.1319e-31	1.9855e-25	2.7276e-26	1.3692e-29	1.095e-29	6.0354e-26	2.7967e-26	9.2886e-26	2.5667e-31	6.4797e-27	4.1389e-30	5.8553e-27	4.8788e-24	3.5958e-27	7.4538e-27	2.8628e-29	1.8225e-24	6.5742e-27	9.5779e-26	2.3823e-24	2.3522e-29	7.5045e-26	8.9592e-30	2.2334e-24	9.7066e-24	3.6925e-30	8.4713e-29	7.1342e-23	1.1538e-23	5.3423e-21	1.4035e-25	1.9086e-30	4.8277e-26	1.1186e-27	5.9189e-27	1.4887e-26	1.1353e-27	1.9201e-25	1.5745e-23	1.9619e-24	5.5426e-23	9.5851e-26	4.7746e-29	5.8093e-28	3.9341e-28	6.2232e-26	4.8672e-33	9.0462e-29	2.0133e-27	1.8537e-28	2.2076e-27	2.3365e-23	5.8297e-26	2.0224e-25	2.1194e-25	4.646e-27	7.8912e-26	3.1525e-26	2.449e-28	3.3389e-24	1.767e-28	1.753e-22
23	2.151e-21	3.475e-27	1.5515e-23	1.3721e-24	1.5743e-28	1.0991e-26	1.4214e-30	7.3139e-31	3.614e-28	5.4739e-30	1.0842e-23	9.479e-26	1.1926e-31	3.9499e-28	1.0724e-24	3.11e-30	3.5342e-28	1.8194e-28	5.962e-29	2.0895e-26	2.3673e-29	8.1995e-28	2.1518e-27	3.6562e-26	7.1528e-33	1.4976e-25	7.1243e-30	1.222e-29	4.6641e-24	1.5009e-27	4.0131e-27	3.2365e-28	1.2399e-28	3.7643e-28	3.0655e-32	3.5689e-21	5.1157e-31	2.5447e-23	1.4984e-26	6.2511e-32	8.2789e-26	2.0033e-26	6.1471e-31	4.589e-30	1.8173e-26	7.9459e-27	5.7763e-27	1.0081e-31	2.202e-27	1.048e-30	4.645e-27	1.875e-24	7.3647e-28	1.211e-27	2.161e-29	1.3707e-24	2.7146e-27	6.0698e-26	1.7229e-24	1.414e-30	1.1121e-26	1.6421e-30	2.5636e-25	2.2534e-24	2.52e-30	8.8069e-30	1.6569e-24	7.7086e-24	1.8643e-21	2.0868e-26	2.7986e-31	3.2114e-26	2.8677e-28	2.6619e-27	6.7126e-28	6.2196e-28	7.6789e-26	4.8206e-24	5.8563e-25	1.7072e-23	1.5193e-26	1.5992e-29	3.1427e-28	7.9184e-29	2.3109e-26	2.7861e-33	1.7841e-29	9.6108e-28	7.4515e-29	1.2476e-27	1.9123e-23	5.1303e-27	1.3801e-25	1.0231e-25	2.3225e-27	1.8154e-26	1.4077e-26	6.2226e-29	1.5985e-24	4.0601e-29	8.7179e-23
24	2.4278e-22	6.1965e-28	8.542e-24	4.1877e-25	5.6534e-29	5.3412e-27	5.649e-31	2.2204e-31	1.577e-28	1.3345e-30	8.1763e-24	7.5324e-26	6.232e-32	3.5439e-28	6.2055e-25	1.8577e-30	2.5299e-28	1.2546e-29	3.0068e-29	4.3069e-27	1.3906e-30	5.7037e-28	1.7668e-27	1.915e-27	4.9548e-33	3.6495e-26	7.3362e-31	2.4138e-30	3.3657e-25	4.4657e-28	1.2593e-27	2.8493e-28	1.1962e-29	2.5852e-28	1.7229e-32	8.869e-22	2.3476e-31	9.6495e-24	5.1704e-27	4.5924e-32	2.1004e-26	1.0179e-26	3.1882e-31	4.1596e-30	7.0628e-27	1.6328e-27	4.5091e-27	3.5169e-32	6.5688e-28	2.713e-31	3.5858e-27	9.4896e-25	1.4179e-28	5.2073e-28	1.3146e-29	6.926e-25	2.0112e-28	2.9059e-26	7.1643e-25	1.217e-30	1.5254e-27	9.3849e-31	1.0644e-25	1.2784e-24	1.6006e-30	4.7285e-30	1.4397e-24	4.6762e-24	7.131e-22	2.0817e-27	2.3323e-31	1.6635e-26	1.5489e-28	6.3131e-28	3.0786e-28	4.7013e-28	1.704e-26	1.0114e-24	4.6756e-25	1.2429e-23	7.2771e-27	1.2927e-29	6.3183e-29	3.0471e-29	2.0694e-26	2.6502e-33	5.9814e-30	7.4986e-28	1.5456e-29	3.2915e-28	8.7268e-25	3.8761e-27	1.9525e-26	2.1809e-26	8.5736e-28	9.6185e-27	2.8521e-27	1.6042e-29	1.1585e-24	1.7241e-29	4.7898e-23
25	2.7398e-23	4.3e-28	1.6149e-24	3.5863e-25	2.1647e-29	2.3215e-27	2.0127e-31	1.6525e-31	1.241e-28	5.9467e-31	4.8563e-24	2.4097e-26	8.1391e-33	3.3144e-29	7.9268e-26	7.7365e-31	6.9728e-29	3.8355e-30	3.6171e-30	2.7473e-27	2.2468e-31	9.0554e-30	1.4238e-27	8.2902e-28	4.3825e-33	1.8773e-26	2.0675e-31	9.0882e-31	8.6001e-26	1.9469e-28	8.3531e-28	2.0413e-28	2.1526e-30	1.5017e-28	7.1495e-33	4.8982e-22	2.0049e-31	1.0384e-24	2.5637e-27	1.6773e-32	4.6108e-27	7.3093e-28	1.7055e-32	4.5225e-31	6.0467e-27	5.272e-28	6.4484e-29	1.8904e-33	6.6075e-29	1.2714e-31	6.4425e-28	2.8396e-25	6.1969e-29	1.6782e-28	6.3324e-30	4.4398e-25	2.7372e-29	1.1991e-26	4.2639e-25	6.4075e-31	2.4576e-28	1.4837e-31	4.8696e-26	1.8117e-25	6.6681e-31	2.1023e-30	4.1513e-25	3.2006e-24	1.7781e-22	2.5005e-28	7.3697e-32	9.298e-27	8.8472e-30	1.8463e-28	1.8561e-28	3.6904e-29	8.6716e-27	7.5694e-25	2.8897e-26	3.5193e-24	2.9865e-27	4.3737e-30	1.5453e-29	1.1663e-29	7.4054e-27	1.3185e-33	3.9305e-30	4.6644e-28	6.4365e-30	1.3873e-28	3.7535e-25	7.1381e-28	1.4599e-26	8.9661e-27	4.905e-28	6.234e-27	2.3175e-28	1.0705e-29	1.1626e-26	3.9205e-30	4.118e-23
26	3.0922e-24	1.6513e-28	5.3734e-25	1.0829e-25	3.6423e-30	7.1762e-28	7.3978e-32	3.7599e-32	3.1464e-29	1.11e-31	3.8004e-24	1.8246e-26	3.5278e-33	7.7653e-30	1.4965e-26	4.361e-31	3.0447e-29	2.5663e-30	1.1879e-30	1.4448e-27	2.4781e-32	1.6118e-30	3.1496e-28	1.0807e-28	2.4403e-33	1.1977e-26	1.2675e-32	5.9292e-31	3.1728e-26	9.8161e-29	1.0049e-28	4.9638e-29	1.3513e-30	6.6062e-29	2.5877e-33	7.8595e-23	4.9013e-32	2.2226e-25	1.0983e-27	1.4612e-32	1.8134e-27	4.3605e-28	9.4967e-33	5.5078e-32	1.4606e-27	1.6949e-28	1.8894e-29	1.1958e-33	2.4133e-29	1.1559e-31	3.0754e-28	1.8599e-25	2.7854e-29	6.1875e-29	3.5622e-30	4.0494e-26	3.4261e-30	7.2448e-27	1.2158e-25	2.6098e-31	4.9677e-29	6.6351e-32	3.4968e-27	1.4014e-25	1.485e-31	1.2332e-30	2.5472e-25	4.4062e-25	1.1758e-22	1.1857e-28	1.9977e-32	3.4999e-27	3.7e-30	5.6693e-29	1.2546e-28	1.0213e-29	3.3108e-27	7.0981e-26	1.5162e-26	1.6989e-24	1.1061e-27	1.8366e-30	6.1642e-30	4.8308e-30	3.3473e-28	5.7087e-34	2.4167e-30	4.0116e-28	4.6959e-31	1.784e-29	9.435e-26	3.7471e-28	7.1729e-27	4.3495e-27	1.8048e-28	3.0667e-27	1.0905e-28	6.5442e-30	7.0227e-27	3.4762e-30	2.2556e-23
27	3.4892e-25	3.522e-29	1.9801e-25	4.3502e-26	3.5166e-30	8.5447e-30	1.8333e-32	3.5525e-32	1.2611e-29	2.2583e-32	3.5918e-24	8.6311e-27	3.626e-34	1.3267e-30	2.6021e-27	2.5379e-31	2.0332e-29	1.1107e-30	6.4002e-31	5.8466e-28	1.1686e-32	8.7873e-31	2.4263e-28	5.0243e-29	2.0288e-33	4.5912e-27	4.3422e-33	1.6703e-31	1.9426e-26	4.8645e-29	4.9512e-29	2.5694e-29	9.3319e-32	4.4759e-29	6.5048e-34	1.5801e-23	1.7802e-32	2.1569e-26	6.8175e-28	3.4376e-33	1.2016e-27	1.1837e-28	5.2515e-33	3.616e-32	8.4185e-28	5.7944e-29	6.7279e-30	7.353e-34	7.4044e-30	5.466e-32	1.6999e-28	1.1447e-25	1.6216e-29	4.293e-29	1.1197e-30	2.8014e-26	1.2891e-30	5.0487e-27	3.0638e-26	6.1458e-32	1.1311e-29	6.15e-32	7.9307e-28	7.7486e-26	1.5259e-32	5.0852e-31	5.8777e-26	2.9197e-25	2.9979e-23	8.6121e-29	3.8146e-33	2.8442e-27	2.8147e-30	3.2375e-29	8.8126e-29	3.9136e-30	2.3556e-27	4.1027e-26	6.8607e-27	4.3153e-25	6.8723e-29	1.4161e-30	1.4413e-30	1.2116e-30	6.0918e-29	1.4876e-34	8.949e-31	2.4497e-28	1.3008e-31	1.1471e-29	5.0051e-26	1.68e-28	5.7827e-27	2.6025e-27	8.3417e-29	6.4953e-28	1.8631e-29	3.9059e-30	3.0208e-27	1.3776e-30	3.7671e-24
28	3.9377e-26	2.5938e-30	2.8924e-26	2.5485e-26	8.1804e-31	2.0897e-30	1.3941e-32	7.6959e-33	9.6412e-30	1.3556e-33	1.0058e-24	8.0711e-28	1.6876e-34	1.4714e-31	6.417e-28	4.6409e-32	9.4562e-30	2.2276e-31	3.7672e-31	2.4417e-28	5.0947e-33	1.1555e-31	1.6743e-28	2.5495e-29	1.5636e-33	1.6605e-27	2.1622e-33	9.8868e-32	3.2091e-28	2.4635e-29	2.3248e-29	1.471e-29	3.9772e-32	1.3856e-29	4.0098e-34	5.9303e-24	7.7879e-33	4.2947e-27	4.9945e-28	1.6365e-33	9.3644e-28	4.9157e-29	3.0088e-33	1.5809e-32	3.4229e-28	4.7662e-30	3.1321e-30	6.581e-34	3.063e-30	1.6808e-32	3.5403e-29	6.0044e-26	3.9221e-30	1.8378e-29	3.1278e-31	6.6307e-29	6.1868e-31	4.3581e-27	8.7745e-27	2.0383e-34	5.1494e-30	3.758e-32	1.8118e-28	2.8059e-26	1.6831e-33	1.6962e-31	4.4261e-26	2.0616e-25	6.9408e-24	3.004e-29	1.0779e-33	1.7076e-27	1.145e-30	1.0539e-29	4.6681e-29	3.5667e-30	7.7912e-28	1.2602e-26	2.8431e-27	3.684e-25	6.9326e-30	4.4437e-31	4.0812e-31	9.1882e-31	3.2067e-29	1.2236e-34	2.6333e-31	2.1193e-28	6.1233e-32	2.2787e-30	1.5302e-26	9.1224e-29	5.2671e-28	9.6284e-28	3.3178e-29	5.2303e-28	1.3993e-30	1.4676e-30	1.9958e-28	6.3697e-31	1.0179e-24
29	4.4445e-27	1.7939e-30	1.4422e-26	3.8815e-27	3.2988e-31	2.0122e-30	6.0556e-33	9.11e-34	2.0007e-30	4.9993e-34	3.4491e-25	5.7091e-28	5.0204e-35	5.2843e-32	3.084e-28	3.5006e-32	4.5302e-30	1.4175e-31	9.8493e-32	1.477e-28	1.3916e-33	3.9762e-32	6.4423e-29	3.452e-30	1.4032e-33	4.8532e-28	8.0983e-34	6.6724e-32	2.0851e-28	1.0098e-29	1.5827e-29	3.3495e-30	1.9719e-32	9.5248e-30	2.0934e-34	4.7381e-24	3.539e-33	9.2539e-28	4.3048e-28	3.1193e-34	2.8232e-28	4.1216e-29	1.5019e-33	1.135e-32	7.0706e-29	1.1536e-31	5.2018e-31	9.3104e-35	2.2923e-30	1.0854e-32	1.2915e-29	1.5541e-26	1.3643e-30	5.8958e-30	1.2609e-31	4.3351e-29	3.5692e-32	2.4359e-27	4.3688e-27	4.226e-35	2.6264e-30	7.4067e-33	9.3508e-29	4.3349e-27	1.5629e-33	7.7435e-32	1.3132e-26	1.2143e-25	2.4731e-24	1.7001e-30	2.6581e-34	9.0444e-28	5.1491e-31	6.106e-30	1.3026e-29	1.407e-30	2.8761e-28	1.98e-27	1.2354e-28	2.4335e-25	3.4902e-30	1.0732e-31	1.8661e-32	6.5733e-31	1.1938e-29	4.1758e-35	1.1961e-31	1.6491e-28	3.8351e-33	1.0689e-30	2.8159e-27	6.6782e-29	1.2624e-28	6.7932e-28	1.2849e-29	1.9704e-28	6.5198e-33	5.2299e-31	1.0991e-28	3.2496e-31	7.9784e-25
30	5.0151e-28	7.3582e-31	1.1971e-27	2.9066e-27	1.52e-31	9.374e-31	4.2027e-33	3.9331e-34	7.3358e-31	2.0788e-34	1.4485e-25	1.0619e-28	3.1842e-35	2.7109e-32	7.1398e-29	1.6602e-32	1.14e-30	1.1825e-31	6.4969e-32	9.8877e-29	3.0607e-34	2.4331e-32	2.7492e-29	2.3257e-30	8.3811e-34	3.4175e-28	2.8048e-34	3.9332e-32	5.556e-29	5.204e-30	1.7106e-30	2.3771e-30	1.4384e-32	4.0652e-30	5.1007e-35	3.1348e-24	2.4492e-33	1.4654e-28	2.1334e-28	8.3504e-35	2.1471e-28	1.5504e-29	6.174e-34	9.4323e-33	3.526e-29	1.4067e-32	1.0385e-31	1.4969e-35	6.6676e-31	6.3728e-33	9.5933e-30	3.9559e-27	9.1005e-32	2.6748e-30	2.5022e-33	1.0381e-29	5.3992e-33	1.0275e-27	1.7343e-27	3.8178e-35	5.2512e-31	4.5595e-33	5.5139e-29	3.4879e-27	6.3313e-34	6.051e-32	8.2062e-28	2.5976e-26	7.4882e-25	1.6388e-30	2.2527e-34	2.6962e-28	6.1148e-32	3.4144e-30	1.1496e-29	6.1554e-31	2.7642e-29	5.0049e-28	8.3474e-30	8.7118e-26	1.5766e-30	1.1505e-33	4.9411e-34	3.2248e-31	8.7941e-31	1.782e-35	4.3384e-32	1.3606e-28	2.7779e-33	2.818e-31	1.4818e-27	3.4231e-29	9.2019e-29	1.829e-28	6.3844e-30	9.1277e-29	1.6234e-33	1.7445e-31	8.6042e-29	2.3666e-31	2.8253e-26
31	5.6604e-29	5.3038e-31	9.3241e-28	2.4193e-28	6.7558e-32	4.3498e-31	2.4646e-33	2.7647e-34	1.9061e-31	3.3558e-35	5.9783e-26	3.8813e-29	3.032e-35	1.3583e-32	5.3372e-30	8.6029e-33	8.0945e-31	7.8418e-32	1.9492e-33	4.56e-29	1.9143e-34	6.8508e-33	1.0084e-29	4.3937e-31	7.2857e-34	2.0976e-28	1.7191e-34	7.7582e-33	3.8641e-29	1.946e-30	8.2701e-31	5.055e-31	9.4323e-34	1.1567e-30	2.5433e-35	8.1688e-25	1.7963e-33	2.6332e-30	1.1496e-28	5.6205e-35	1.186e-28	1.1356e-29	1.1782e-34	1.7771e-33	9.2851e-30	5.3401e-33	5.9345e-32	1.3852e-35	5.1236e-31	3.7911e-33	6.4596e-30	3.4101e-28	7.8524e-32	3.6247e-31	1.493e-33	3.8456e-30	1.1835e-33	6.1023e-28	1.0652e-27	8.6872e-37	3.5324e-31	3.4365e-33	1.8527e-29	1.2649e-27	4.701e-34	1.8142e-32	4.3749e-28	1.8197e-26	5.6979e-26	3.3433e-31	1.0181e-34	5.4439e-29	4.6162e-32	2.1209e-30	4.2868e-30	5.0041e-31	9.3881e-30	3.8891e-28	4.2312e-30	3.3293e-26	2.0647e-31	7.7524e-34	1.7262e-34	2.4753e-31	4.7056e-31	1.2295e-35	9.8615e-33	8.285e-29	9.8193e-35	1.7303e-31	1.3463e-28	2.198e-29	6.6653e-29	1.2559e-28	1.8778e-30	3.4364e-29	5.4822e-34	1.1301e-31	8.6169e-30	1.7913e-31	1.0399e-27
32	6.3885e-30	1.4637e-31	6.8759e-28	1.9155e-28	5.0133e-32	2.1864e-31	9.6945e-34	1.3461e-34	6.6052e-32	1.3453e-35	1.3951e-26	1.4098e-29	1.652e-35	4.2953e-33	3.0132e-30	5.4325e-33	1.5118e-31	3.4737e-32	1.1926e-33	2.1318e-29	6.9009e-35	3.0864e-33	3.5753e-30	1.2469e-31	3.6716e-34	1.3824e-28	1.3701e-34	1.9361e-33	1.2915e-29	1.9809e-31	3.543e-31	2.7718e-31	5.7001e-34	5.9694e-31	1.7252e-35	3.4706e-25	7.8459e-34	6.8252e-31	7.151e-29	2.2203e-35	1.5942e-29	3.7806e-30	5.4116e-35	3.3865e-34	3.5952e-30	3.1996e-33	2.7871e-32	4.013e-36	1.8593e-31	1.5723e-33	1.2251e-30	3.6237e-29	3.3164e-33	1.8269e-31	3.3163e-34	1.5211e-31	1.0205e-33	2.956e-28	2.1602e-28	5.7852e-37	1.199e-31	1.2153e-33	8.5571e-30	7.9314e-28	1.6377e-34	3.7011e-33	2.2669e-29	8.4066e-27	1.7994e-26	1.3114e-31	7.2361e-35	1.7561e-29	3.4286e-32	1.1623e-31	1.0363e-30	2.1023e-31	4.9624e-30	1.1211e-28	1.4856e-30	1.7511e-26	9.4531e-33	5.6817e-34	1.2627e-34	1.3922e-31	1.2742e-31	1.0624e-35	1.6179e-33	6.6643e-29	1.8859e-35	3.5126e-32	3.4172e-29	1.0928e-29	1.8519e-29	5.2396e-29	1.1826e-30	1.0897e-29	2.0251e-34	1.515e-32	3.3747e-30	6.75e-32	6.251e-28
33	7.2081e-31	1.9093e-32	2.2545e-28	5.6587e-29	1.3358e-32	7.3677e-32	6.1304e-34	6.6593e-35	3.7054e-32	8.748e-36	1.0357e-26	1.4107e-30	7.0671e-36	1.3342e-33	2.1058e-30	1.6863e-33	6.4055e-32	1.5597e-32	8.1867e-34	8.492e-30	4.5931e-35	1.9805e-33	2.3172e-30	3.5587e-32	2.6615e-34	8.0176e-29	1.3051e-34	3.0687e-34	8.7753e-30	9.7856e-32	1.0599e-31	4.1718e-32	4.5603e-34	1.1243e-31	1.167e-35	1.4479e-25	4.5476e-34	2.092e-31	3.8846e-29	1.0698e-35	5.8761e-30	2.9351e-30	4.3446e-35	9.9087e-35	1.424e-30	6.739e-34	1.3477e-32	3.355e-36	3.3144e-32	7.8791e-34	3.571e-31	2.8842e-30	2.0322e-33	4.3635e-32	1.6082e-34	6.9729e-32	2.5081e-35	7.5773e-29	1.0949e-28	2.0053e-37	1.5519e-32	1.0928e-33	4.2203e-30	2.0318e-28	1.0351e-34	2.0138e-33	7.4171e-30	3.4504e-27	1.8862e-27	9.5092e-32	4.4842e-35	7.8606e-30	1.993e-32	4.8197e-32	6.4537e-31	5.6721e-32	1.1877e-30	3.4523e-29	6.7852e-31	5.9354e-27	4.2032e-33	1.9008e-34	1.1241e-34	1.2186e-31	6.8096e-32	7.8508e-36	8.3071e-34	4.0041e-29	6.3818e-36	1.3275e-32	2.5938e-29	9.4511e-30	5.4928e-30	2.2831e-29	2.7211e-31	7.5685e-30	6.3434e-35	7.7649e-33	1.6335e-30	5.0246e-32	2.5327e-28
34	8.135e-32	9.6322e-33	9.4022e-29	9.3538e-31	1.3045e-32	3.0406e-32	1.566e-34	3.6127e-35	3.1403e-32	5.5126e-36	3.1722e-27	4.7529e-31	4.8519e-36	6.3106e-34	1.4805e-30	6.8092e-34	4.8004e-32	5.7791e-33	5.1e-34	4.0306e-30	1.3862e-35	1.3047e-33	6.5147e-31	3.0565e-32	9.633e-35	6.686e-29	7.6463e-35	5.1014e-35	4.3527e-30	4.088e-32	7.0387e-32	1.9895e-32	3.3734e-34	3.2397e-32	3.2299e-36	3.1635e-26	2.4068e-34	1.6336e-31	1.2659e-29	7.2202e-36	3.9088e-30	2.9609e-31	2.1045e-35	3.027e-35	7.2781e-31	2.1161e-34	1.2587e-32	2.7591e-36	1.3989e-32	2.2578e-34	1.4489e-31	1.7368e-30	1.5784e-33	3.7621e-32	1.057e-34	3.0869e-32	5.3404e-36	4.1189e-29	6.6878e-29	1.3041e-37	2.3183e-33	4.1784e-34	1.6688e-31	6.9183e-29	9.8986e-35	8.3314e-34	7.5792e-31	5.7905e-28	5.2449e-28	5.9645e-32	1.6146e-35	2.2526e-30	1.5408e-32	1.2954e-32	2.8957e-31	1.2576e-33	4.2894e-33	2.3347e-29	5.4237e-31	8.9732e-28	4.0263e-33	1.5858e-34	6.1528e-35	6.05e-32	5.1668e-33	5.3833e-36	6.4866e-34	1.4008e-29	4.521e-36	4.2456e-33	6.9189e-30	6.6538e-30	3.7261e-30	4.6943e-30	2.0421e-31	1.6062e-30	2.7687e-35	3.7664e-33	3.9754e-31	1.6757e-32	1.3182e-28
35	9.1811e-33	5.7589e-33	6.2705e-29	4.3913e-31	6.4637e-33	9.6165e-33	6.9666e-35	1.4198e-35	1.1684e-32	2.4448e-36	1.3098e-27	1.4063e-31	1.0691e-36	3.2884e-34	1.8967e-31	5.1557e-34	2.3515e-33	3.842e-33	3.3695e-34	8.943e-31	5.5907e-36	7.4239e-34	3.9038e-31	2.0621e-33	2.7379e-35	2.257e-29	4.4962e-35	3.7649e-35	2.1823e-30	1.2374e-32	5.5397e-32	3.8802e-33	1.7402e-34	6.0392e-33	2.6583e-36	8.6276e-27	9.1265e-35	5.91e-32	5.7296e-30	3.9632e-36	2.7139e-30	2.1927e-31	8.2142e-36	1.2108e-35	3.2836e-31	5.0971e-35	6.0017e-33	9.5957e-37	2.088e-33	1.4286e-34	2.19e-32	3.9482e-31	3.7691e-34	4.8344e-33	6.9378e-35	4.3753e-33	3.8284e-36	2.4788e-29	5.175e-29	5.0858e-38	1.0443e-33	3.7064e-34	1.3784e-31	5.2601e-30	6.013e-35	4.7739e-34	1.372e-31	5.968e-29	1.8673e-28	3.7402e-32	6.5978e-36	1.2288e-30	1.1331e-32	2.0238e-33	1.6331e-31	2.7494e-34	2.1148e-33	8.4991e-30	3.3273e-31	2.2433e-28	1.6099e-33	7.7743e-35	4.4558e-35	5.1307e-32	2.4012e-33	3.9612e-36	4.4847e-34	8.2609e-30	2.9107e-36	2.9689e-33	2.2247e-30	2.2614e-30	6.9722e-31	2.2294e-30	4.5719e-32	9.3919e-31	8.7361e-36	1.6798e-33	1.3877e-31	7.297e-33	7.7933e-29
36	1.0362e-33	1.6226e-33	2.8846e-29	1.7444e-31	4.4072e-33	8.9035e-34	3.5829e-35	7.7403e-36	8.2445e-33	1.3381e-36	1.0234e-27	2.262e-32	7.6095e-37	1.2572e-34	8.0583e-32	5.5989e-35	1.1098e-33	2.3221e-33	1.1726e-34	7.3645e-31	1.1967e-36	3.3113e-34	2.2166e-31	5.8931e-34	2.2187e-35	1.6646e-29	3.1109e-35	3.5477e-35	9.2999e-31	1.0585e-32	2.8922e-33	1.8448e-34	1.5308e-34	1.3911e-33	3.7355e-37	1.2935e-27	2.7207e-35	1.6211e-32	3.692e-30	1.8676e-36	1.2364e-30	2.1346e-31	3.6931e-36	9.0038e-36	9.4484e-32	3.254e-35	3.8617e-33	5.1598e-37	3.6183e-34	4.2537e-35	1.6016e-32	2.812e-32	5.33e-35	3.6447e-33	5.388e-35	1.1837e-33	1.6257e-36	1.6216e-29	3.3225e-29	2.3702e-38	7.6311e-34	2.6449e-34	6.3465e-32	2.8093e-30	2.2377e-35	4.6193e-34	7.2245e-32	1.0123e-29	4.1018e-29	1.471e-32	2.2947e-36	3.6705e-31	4.3439e-33	1.3001e-33	1.2504e-31	1.218e-34	2.7181e-34	5.2337e-30	1.1818e-31	1.0497e-28	7.3089e-34	6.1245e-35	3.3309e-35	2.5664e-32	1.1469e-33	3.0413e-36	2.9456e-34	3.1166e-30	1.9808e-36	1.5606e-33	1.4432e-30	1.3557e-30	1.9577e-31	8.3451e-31	2.2614e-32	3.3275e-31	5.5179e-36	1.1684e-33	8.6494e-32	3.457e-33	2.0482e-29
37	1.1694e-34	8.6607e-34	7.3378e-30	3.3999e-32	2.6534e-33	7.9033e-34	1.8866e-35	5.8934e-36	7.5937e-34	2.9468e-37	4.0272e-28	1.8712e-32	4.3539e-38	4.5907e-35	5.1085e-32	7.704e-36	1.0793e-34	1.7003e-33	5.9043e-35	6.8028e-32	8.778e-37	1.6732e-34	1.7436e-31	3.7303e-34	3.7141e-36	1.3376e-29	7.1765e-36	2.2496e-35	3.2812e-31	5.8995e-33	1.6207e-33	4.0715e-35	4.2028e-35	1.1986e-33	2.0056e-37	3.3786e-28	1.6425e-35	6.1733e-33	1.0008e-30	1.6447e-36	8.7476e-31	8.9437e-32	1.5006e-36	5.4929e-36	6.0307e-33	1.6881e-35	1.5619e-33	3.5073e-37	2.4161e-34	3.6327e-35	4.8506e-33	1.8933e-32	1.9549e-35	2.2618e-33	2.8606e-35	7.463e-34	9.5988e-37	4.8342e-30	1.8681e-29	1.5277e-39	4.4783e-34	1.5027e-34	2.0373e-32	7.4377e-31	1.0401e-35	1.6506e-34	1.3843e-32	7.0098e-30	1.2803e-29	1.0128e-32	2.2573e-36	1.8572e-31	3.156e-33	6.6552e-34	4.5619e-32	6.9084e-35	2.993e-35	4.0967e-30	9.0676e-33	3.5331e-29	1.6176e-34	4.9557e-35	2.9211e-35	2.0403e-32	3.9578e-34	1.9914e-36	1.0254e-34	8.3493e-31	1.281e-36	7.085e-34	1.1813e-30	4.9379e-31	1.5779e-31	4.3021e-31	9.0461e-33	1.4665e-31	1.1651e-36	3.9507e-34	3.1865e-32	2.0694e-34	1.5998e-29
38	1.3196e-35	7.4604e-34	4.3043e-30	2.0291e-32	1.736e-33	2.8309e-35	1.344e-35	1.9505e-36	9.8006e-35	1.6714e-37	2.1338e-28	8.2705e-33	3.0007e-39	2.8818e-35	4.7715e-32	5.1906e-36	4.445e-35	7.583e-34	4.86e-35	1.7781e-32	4.2356e-37	4.6495e-35	7.3067e-32	3.0661e-34	2.1092e-36	8.5271e-30	5.5553e-36	1.9546e-35	1.8887e-31	2.6089e-33	4.1035e-34	1.9697e-35	3.2755e-35	1.1545e-34	1.5182e-37	9.0955e-29	1.0889e-35	4.7997e-33	4.4096e-31	4.8056e-37	2.8412e-31	1.6491e-32	1.0744e-36	3.1729e-36	2.4717e-34	1.4032e-36	1.2589e-33	1.9995e-37	1.2878e-34	1.7362e-35	3.4449e-33	3.5972e-33	1.5438e-35	1.3897e-33	2.0715e-35	2.5597e-34	5.6436e-37	5.724e-31	5.7708e-30	5.0507e-40	2.0897e-34	9.3756e-35	1.5599e-32	1.8384e-31	8.6552e-36	1.161e-34	5.4606e-33	2.1094e-30	4.3372e-30	3.6881e-34	1.0008e-36	1.0996e-31	1.791e-33	1.7528e-34	1.06e-32	3.9872e-35	7.4834e-36	1.3247e-30	7.9294e-34	1.0749e-29	3.5223e-35	1.2162e-35	2.3251e-35	1.3205e-32	2.3258e-34	6.872e-37	5.5708e-35	6.4262e-31	8.3325e-37	6.201e-34	7.2882e-32	4.19e-33	8.6177e-32	1.6279e-31	2.6381e-33	8.4919e-32	7.6514e-37	2.8864e-34	2.7327e-32	3.4094e-35	4.3049e-30
39	1.4893e-36	2.4316e-34	8.4756e-31	7.457e-33	1.4574e-33	1.3915e-35	3.2629e-36	1.4667e-36	4.7998e-35	9.444e-38	7.3866e-29	2.276e-33	3.9779e-40	1.3615e-35	1.9049e-32	3.615e-36	2.6323e-35	4.4203e-34	2.2337e-35	6.8563e-33	1.4663e-38	9.4698e-36	1.9768e-32	1.7952e-34	1.4254e-36	3.4707e-30	3.614e-36	6.6747e-36	1.5045e-32	1.6246e-33	6.3132e-36	4.4962e-36	2.1248e-35	1.4157e-35	4.0031e-38	2.4147e-29	2.3547e-36	2.4751e-33	3.26e-31	3.5524e-37	1.3142e-31	5.6387e-33	7.7891e-37	1.805e-36	1.7721e-34	2.9316e-37	4.1697e-34	4.364e-38	8.9811e-35	4.5126e-36	1.1283e-33	2.128e-33	7.0487e-37	9.4392e-34	1.2001e-35	8.1526e-35	1.5601e-37	4.3438e-31	5.2194e-30	3.6431e-40	4.2397e-35	7.6734e-35	9.3707e-33	1.0498e-31	4.3451e-36	8.9667e-35	3.3409e-33	4.9719e-31	6.6897e-31	7.1568e-35	1.1235e-37	8.728e-32	1.3442e-33	2.8447e-35	4.6426e-33	4.6025e-36	4.2952e-36	5.1839e-31	2.231e-34	9.4564e-30	2.0745e-35	4.4209e-36	6.6619e-36	1.1579e-32	1.4693e-34	4.3394e-37	8.2223e-36	3.57e-31	6.5167e-37	2.6069e-34	1.5012e-32	8.7721e-34	5.445e-32	1.1657e-31	1.3002e-33	8.3023e-33	2.5141e-37	1.4712e-34	1.8132e-32	1.7777e-35	1.792e-30
40	1.6808e-37	1.4918e-34	6.1108e-31	1.3658e-33	7.0055e-34	1.5452e-36	3.8809e-37	8.0977e-37	1.386e-35	3.4779e-38	5.3222e-29	2.0926e-33	1.9022e-40	5.4562e-36	5.7151e-33	1.7334e-36	5.6716e-36	4.0407e-34	1.2193e-35	4.1546e-33	1.3387e-39	4.2318e-36	9.3031e-33	8.0273e-35	3.5333e-37	2.7194e-30	3.1097e-36	3.7596e-36	5.7692e-33	1.2072e-33	5.6644e-36	2.6396e-36	1.8114e-35	1.0819e-35	1.966e-38	9.4966e-30	8.0945e-37	3.8194e-34	2.7399e-31	2.7564e-37	2.8522e-32	1.3074e-33	4.6566e-37	1.7339e-36	8.1739e-35	2.0386e-37	3.2114e-34	1.3635e-38	5.3519e-35	1.9744e-36	1.3422e-34	1.463e-33	7.5983e-38	6.2053e-34	8.5616e-36	7.3172e-35	4.2178e-38	1.7558e-31	3.112e-30	9.8886e-41	2.2953e-35	5.2211e-35	8.4784e-33	8.5643e-32	3.1975e-36	6.7332e-35	2.144e-33	1.3087e-31	1.4278e-32	5.3691e-35	1.5934e-38	2.9873e-32	1.1482e-33	1.3399e-35	6.805e-35	9.2922e-37	2.6092e-36	1.6814e-31	1.0028e-34	3.4579e-30	1.536e-35	2.3117e-36	4.8634e-36	7.1972e-33	5.3594e-35	3.0403e-37	5.2773e-37	5.0069e-32	4.9303e-37	1.6389e-34	6.3443e-33	1.4212e-34	2.7392e-32	2.7183e-32	3.3094e-34	1.236e-33	4.7556e-38	6.0369e-35	1.4517e-32	5.9594e-36	5.4775e-31

